Finding an $\epsilon$-close Variation of Parameters in Bayesian Networks

This paper addresses the $\epsilon$-close parameter tuning problem for Bayesian Networks (BNs): find a minimal $\epsilon$-close amendment of probability entries in a given set of (rows in) conditional probability tables that make a given quantitative constraint on the BN valid. Based on the state-of-the-art "region verification" techniques for parametric Markov chains, we propose an algorithm whose capabilities go beyond any existing techniques. Our experiments show that $\epsilon$-close tuning of large BN benchmarks with up to 8 parameters is feasible. In particular, by allowing (i) varied parameters in multiple CPTs and (ii) inter-CPT parameter dependencies, we treat subclasses of parametric BNs that have received scant attention so far.

==> ijcai23.dat <==
124 3.385995 0.866002
112 3.133745 0.937226
99 2.906316 0.895013
87 2.586054 0.835342
74 2.346789 0.792954
61 2.283117 0.699818
49 2.012212 0.909995
37 1.919941 1.366541
24 1.809623 1.691634
11 5.603446 13.825383


==> plots/data/alarm-copy.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff

alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.005712

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,0.36201213450885433,0.342012,0.033287763595581055,0.002207,0.015712

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,0.36201213450885433,0.342012,0.033287763595581055,0.000566,0.024712

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.031712

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.038712

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.000001,0.048712

alarm,p1,0.0000001,1.000000,0.362012558,0.342013,3,0.070000,0.091000,0.36201213450885433,0.342012,0.033287763595581055,0.000001,0.057712

alarm,p1,0.00000001,1.000000,0.3620121355,0.342012,3,0.078000,0.099000,0.36201213450885433,0.342012,0.033287763595581055,0.0000001,0.065712

alarm,p1,0.000000001,1.000000,0.3620121348,0.342012,3,0.085000,0.109000,0.36201213450885433,0.342012,0.033287763595581055,0.0000001,0.075712

alarm,p1,0.0000000001,1.000000,0.3620121387,0.342012,3,0.103000,0.126000,0.36201213450885433,0.342012,0.033287763595581055,0.0000001,0.092712

alarm,p1,0.00000000001,1.000000,0.3620121345,0.342012,3,0.108000,0.129000,0.36201213450885433,0.342012,0.033287763595581055,0.0000001,0.095712



==> plots/data/alarm-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.005712,0.342012,0.005488

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,0.36201213450885433,0.342012,0.033287763595581055,0.002207,0.015712,0.342012,0.002207

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,0.36201213450885433,0.342012,0.033287763595581055,0.000566,0.024712,0.342012,0.000566

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.031712,0.342012,0.000002

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.038712,0.342012,0.000002

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.0000004,0.048712,0.342012,0.000001



==> plots/data/coverage-data/alarm-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.005712,0.342012,0.005488

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,0.36201213450885433,0.342012,0.033287763595581055,0.002207,0.015712,0.342012,0.002207

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,0.36201213450885433,0.342012,0.033287763595581055,0.000566,0.024712,0.342012,0.000566

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.031712,0.342012,0.000002

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.038712,0.342012,0.000002

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.048712,0.342012,0.000001



==> plots/data/coverage-data/hailfinder-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
hailfinder,p1,0.10,0.900000,0.84375,0.743750,4,0.025000,0.067000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.017549,0.732838,0.010912

hailfinder,p1,0.01,0.990000,0.83671875,0.736719,4,0.032000,0.072000,0.8328381741961298,0.732838,0.0845491886138916,0.003881,-0.012549,0.732838,0.003881

hailfinder,p1,0.001,0.999000,0.833203125,0.733203,4,0.042000,0.085000,0.8328381741961298,0.732838,0.0845491886138916,0.000365,0.000451,0.732838,0.000365

hailfinder,p1,0.0001,0.999900,0.8328735352,0.732874,4,0.053000,0.095000,0.8328381741961298,0.732838,0.0845491886138916,0.000035,0.010451,0.732838,0.000036

hailfinder,p1,0.00001,0.999990,0.8328392029,0.732839,4,0.063000,0.103000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.018451,0.732838,0.000001

hailfinder,p1,0.000001,0.999999,0.8328392029,0.732839,4,0.073000,0.113000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.028451,0.732838,0.000001



==> plots/data/coverage-data/hepar2-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,0.07960198270809421,0.297617,0.026882171630859375,0.031026,0.207118,0.297617,0.031026

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.247118,0.297617,0.000666

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.296118,0.297617,0.000666

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,0.07960198270809421,0.297617,0.026882171630859375,0.000002,0.358118,0.297617,0.000002

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,0.07960198270809421,0.297617,0.026882171630859375,0.000002,0.430118,0.297617,0.000002

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,0.07960198270809421,0.297617,0.026882171630859375,0.000000078,0.463118,0.297617,0.000000



==> plots/data/coverage-data/sachs-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
sachs,p1,0.10,0.900000,10000,9999.449177,6,0.003000,0.014000,0.9755397345978837,0.424716,0.023699283599853516,1,-0.009699,0.424717,1

sachs,p1,0.01,0.990000,0.9765625,0.425739,4,0.005000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.001023,-0.012699,0.424717,0.001023

sachs,p1,0.001,0.999000,0.9755859375,0.424763,4,0.007000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.000046,-0.012699,0.424717,0.000046

sachs,p1,0.0001,0.999900,0.9755859375,0.424763,4,0.010000,0.015000,0.9755397345978837,0.424716,0.023699283599853516,0.000046,-0.008699,0.424717,0.000046

sachs,p1,0.00001,0.999990,0.9755401611,0.424717,4,0.012000,0.017000,0.9755397345978837,0.424716,0.023699283599853516,0.00000043,-0.006699,0.424717,0.000000

sachs,p1,0.000001,0.999999,0.9755401611,0.424717,4,0.012000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,0.00000043,-0.007699,0.424717,0.000000



==> plots/data/coverage-data/win95pts-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
win95pts,p1,0.10,0.900000,0.25,0.740000,4,0.003000,0.007000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.015110,0.715373,0.024627

win95pts,p1,0.01,0.990000,0.2734375,0.716562,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.001189,-0.014110,0.715373,0.001190

win95pts,p1,0.001,0.999000,0.2734375,0.716562,4,0.005000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,0.001189,-0.013110,0.715373,0.001190

win95pts,p1,0.0001,0.999900,0.27459716796875,0.715403,4,0.007000,0.011000,0.27462659133503137,0.715373,0.0221099853515625,0.000029,-0.011110,0.715373,0.000030

win95pts,p1,0.00001,0.999990,0.2746124267578125,0.715388,4,0.008000,0.012000,0.27462659133503137,0.715373,0.0221099853515625,0.000014,-0.010110,0.715373,0.000015

win95pts,p1,0.000001,0.999999,0.27462577819824219,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110,0.715373,0.000001



==> plots/data/coverage-data/withoutsamiam/alarm-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,10000,9999.980000,10000,-9999.632500,-9999.961000

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,10000,9999.980000,10000,-9999.635781,-9999.951000

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,10000,9999.980000,10000,-9999.637422,-9999.942000

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,10000,9999.980000,10000,-9999.637986,-9999.935000

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,10000,9999.980000,10000,-9999.637986,-9999.928000

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,10000,9999.980000,10000,-9999.637987,-9999.918000

alarm,p1,0.0000001,1.000000,0.362012558,0.342013,3,0.070000,0.091000,10000,9999.980000,10000,-9999.637987,-9999.909000

alarm,p1,0.00000001,1.000000,0.3620121355,0.342012,3,0.078000,0.099000,10000,9999.980000,10000,-9999.637988,-9999.901000

alarm,p1,0.000000001,1.000000,0.3620121348,0.342012,3,0.085000,0.109000,10000,9999.980000,10000,-9999.637988,-9999.891000

alarm,p1,0.0000000001,1.000000,0.3620121387,0.342012,3,0.103000,0.126000,10000,9999.980000,10000,-9999.637988,-9999.874000

alarm,p1,0.00000000001,1.000000,0.3620121345,0.342012,3,0.108000,0.129000,10000,9999.980000,10000,-9999.637988,-9999.871000



==> plots/data/coverage-data/withoutsamiam/hailfinder-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
hailfinder,p1,0.10,0.900000,0.84375,0.743750,4,0.025000,0.067000,10000,9999.900000,10000,-9999.156250,-9999.933000

hailfinder,p1,0.01,0.990000,0.83671875,0.736719,4,0.032000,0.072000,10000,9999.900000,10000,-9999.163281,-9999.928000

hailfinder,p1,0.001,0.999000,0.833203125,0.733203,4,0.042000,0.085000,10000,9999.900000,10000,-9999.166797,-9999.915000

hailfinder,p1,0.0001,0.999900,0.8328735352,0.732874,4,0.053000,0.095000,10000,9999.900000,10000,-9999.167126,-9999.905000

hailfinder,p1,0.00001,0.999990,0.8328392029,0.732839,4,0.063000,0.103000,10000,9999.900000,10000,-9999.167161,-9999.897000

hailfinder,p1,0.000001,0.999999,0.8328392029,0.732839,4,0.073000,0.113000,10000,9999.900000,10000,-9999.167161,-9999.887000

hailfinder,p1,0.0000001,1.000000,0.8328381836,0.732838,4,0.086000,0.126000,10000,9999.900000,10000,-9999.167162,-9999.874000

hailfinder,p1,0.00000001,1.000000,0.8328381769,0.732838,4,0.093000,0.135000,10000,9999.900000,10000,-9999.167162,-9999.865000

hailfinder,p1,0.000000001,1.000000,0.8328381753,0.732838,4,0.103000,0.143000,10000,9999.900000,10000,-9999.167162,-9999.857000

hailfinder,p1,0.0000000001,1.000000,0.8328381836,0.732838,4,0.112000,0.157000,10000,9999.900000,10000,-9999.167162,-9999.843000

hailfinder,p1,0.00000000001,1.000000,0.8328381744,0.732838,4,0.124000,0.164000,10000,9999.900000,10000,-9999.167162,-9999.836000



==> plots/data/coverage-data/withoutsamiam/hepar2-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,10000,9999.622781,10000,-9999.294138,-9999.766000

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,10000,9999.622781,10000,-9999.324498,-9999.726000

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,10000,9999.622781,10000,-9999.324498,-9999.677000

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,10000,9999.622781,10000,-9999.325163,-9999.615000

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,10000,9999.622781,10000,-9999.325163,-9999.543000

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,10000,9999.622781,10000,-9999.325164,-9999.510000

hepar2,p1,0.0000001,1.000000,0.07960190444,0.297617,3,0.419000,0.546000,10000,9999.622781,10000,-9999.325164,-9999.454000

hepar2,p1,0.00000001,1.000000,0.07960197972,0.297617,3,0.445000,0.566000,10000,9999.622781,10000,-9999.325164,-9999.434000

hepar2,p1,0.000000001,1.000000,0.07960198116,0.297617,3,0.643000,0.775000,10000,9999.622781,10000,-9999.325164,-9999.225000

hepar2,p1,0.0000000001,1.000000,0.07960198134,0.297617,3,0.601000,0.718000,10000,9999.622781,10000,-9999.325164,-9999.282000

hepar2,p1,0.00000000001,1.000000,0.07960197972,0.297617,3,0.601000,0.720000,10000,9999.622781,10000,-9999.325164,-9999.280000



==> plots/data/coverage-data/withoutsamiam/sachs-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
sachs,p1,0.10,0.900000,10000,10,6,0.003000,0.014000,10000,9999.449177,10000,0.0000001,-9999.986000

sachs,p1,0.01,0.990000,0.9765625,0.425739,4,0.005000,0.011000,10000,9999.449177,10000,-9999.023438,-9999.989000

sachs,p1,0.001,0.999000,0.9755859375,0.424763,4,0.007000,0.011000,10000,9999.449177,10000,-9999.024414,-9999.989000

sachs,p1,0.0001,0.999900,0.9755859375,0.424763,4,0.010000,0.015000,10000,9999.449177,10000,-9999.024414,-9999.985000

sachs,p1,0.00001,0.999990,0.9755401611,0.424717,4,0.012000,0.017000,10000,9999.449177,10000,-9999.024460,-9999.983000

sachs,p1,0.000001,0.999999,0.9755401611,0.424717,4,0.012000,0.016000,10000,9999.449177,10000,-9999.024460,-9999.984000

sachs,p1,0.0000001,1.000000,0.9755396843,0.424716,4,0.021000,0.028000,10000,9999.449177,10000,-9999.024461,-9999.972000

sachs,p1,0.00000001,1.000000,0.9755396545,0.424716,4,0.016000,0.020000,10000,9999.449177,10000,-9999.024461,-9999.980000

sachs,p1,0.000000001,1.000000,0.9755396545,0.424716,4,0.019000,0.023000,10000,9999.449177,10000,-9999.024461,-9999.977000

sachs,p1,0.0000000001,1.000000,0.9755396463,0.424716,4,0.022000,0.026000,10000,9999.449177,10000,-9999.024461,-9999.974000

sachs,p1,0.00000000001,1.000000,0.9755396463,0.424716,4,0.023000,0.028000,10000,9999.449177,10000,-9999.024461,-9999.972000



==> plots/data/coverage-data/withoutsamiam/win95pts-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
win95pts,p1,0.10,0.900000,0.240625,0.749375,4,0.002000,0.006000,10000,9999.010000,10000,-9998.260625,-9999.994000

win95pts,p1,0.01,0.990000,0.272265625,0.717734,4,0.004000,0.008000,10000,9999.010000,10000,-9998.292266,-9999.992000

win95pts,p1,0.001,0.999000,0.272265625,0.717734,4,0.006000,0.010000,10000,9999.010000,10000,-9998.292266,-9999.990000

win95pts,p1,0.0001,0.999900,0.2745397949,0.715460,4,0.007000,0.011000,10000,9999.010000,10000,-9998.294540,-9999.989000

win95pts,p1,0.00001,0.999990,0.2746263123,0.715374,4,0.009000,0.013000,10000,9999.010000,10000,-9998.294626,-9999.987000

win95pts,p1,0.000001,0.999999,0.2746263123,0.715374,4,0.009000,0.013000,10000,9999.010000,10000,-9998.294626,-9999.987000

win95pts,p1,0.0000001,1.000000,0.2746265537,0.715373,4,0.012000,0.016000,10000,9999.010000,10000,-9998.294627,-9999.984000

win95pts,p1,0.00000001,1.000000,0.2746263123,0.715374,4,0.013000,0.017000,10000,9999.010000,10000,-9998.294626,-9999.983000

win95pts,p1,0.000000001,1.000000,0.2746265778,0.715373,4,0.015000,0.019000,10000,9999.010000,10000,-9998.294627,-9999.981000

win95pts,p1,0.0000000001,1.000000,0.2746265913,0.715373,4,0.015000,0.019000,10000,9999.010000,10000,-9998.294627,-9999.981000

win95pts,p1,0.00000000001,1.000000,0.2746265913,0.715373,4,0.017000,0.021000,10000,9999.010000,10000,-9998.294627,-9999.979000



==> plots/data/expansion-data/alarm-p1-expansion-close.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.012000,0.012000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.021288,0.342012,0.342012,1.250000,2,0.800000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.012000,0.012000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.021288,0.342012,0.342012,1.250000,4,0.512000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.012000,0.012000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.021288,0.342012,0.342012,1.250000,6,0.327680
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.021000,0.021000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.012288,0.342012,0.342012,1.250000,8,0.209715
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,2.000000,2,0.500000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,2.000000,4,0.125000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,2.000000,6,0.031250
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.012000,0.012000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.021288,0.342012,0.342012,2.000000,8,0.007812
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,2.500000,2,0.400000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.012000,0.012000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.021288,0.342012,0.342012,2.500000,4,0.064000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.016000,0.016000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.017288,0.342012,0.342012,2.500000,6,0.010240
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.016000,0.016000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.017288,0.342012,0.342012,2.500000,8,0.001638
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.014000,0.014000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.019288,0.342012,0.342012,5.000000,2,0.200000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,5.000000,4,0.008000
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,5.000000,6,0.000320
0.3,alarm,p1,0.0000001,1.000000,0.02,0.000000,1,0.011000,0.011000,0.36201213450885433,0.342012,0.033287763595581055,0.342012,-0.022288,0.342012,0.342012,5.000000,8,0.000013


==> plots/data/expansion-data/alarm-p1-expansion-far.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.9,alarm,p1,0.0000001,1.000000,10000,10,2,0.010000,0.021000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,-0.012288,0.342012,9999.637988,1.250000,2,0.800000
0.9,alarm,p1,0.0000001,1.000000,10000,10,4,0.010000,0.041000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.007712,0.342012,9999.637988,1.250000,4,0.512000
0.9,alarm,p1,0.0000001,1.000000,10000,10,6,0.010000,0.061000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.027712,0.342012,9999.637988,1.250000,6,0.327680
0.9,alarm,p1,0.0000001,1.000000,10000,10,8,0.013000,0.092000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.058712,0.342012,9999.637988,1.250000,8,0.209715
0.9,alarm,p1,0.0000001,1.000000,10000,10,2,0.010000,0.022000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,-0.011288,0.342012,9999.637988,2.000000,2,0.500000
0.9,alarm,p1,0.0000001,1.000000,10000,10,4,0.011000,0.043000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.009712,0.342012,9999.637988,2.000000,4,0.125000
0.9,alarm,p1,0.0000001,1.000000,10000,10,6,0.011000,0.064000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.030712,0.342012,9999.637988,2.000000,6,0.031250
0.9,alarm,p1,0.0000001,1.000000,10000,10,8,0.010000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.048712,0.342012,9999.637988,2.000000,8,0.007812
0.9,alarm,p1,0.0000001,1.000000,10000,10,2,0.012000,0.025000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,-0.008288,0.342012,9999.637988,2.500000,2,0.400000
0.9,alarm,p1,0.0000001,1.000000,10000,10,4,0.010000,0.042000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.008712,0.342012,9999.637988,2.500000,4,0.064000
0.9,alarm,p1,0.0000001,1.000000,10000,10,6,0.011000,0.067000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.033712,0.342012,9999.637988,2.500000,6,0.010240
0.9,alarm,p1,0.0000001,1.000000,10000,10,8,0.010000,0.085000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.051712,0.342012,9999.637988,2.500000,8,0.001638
0.9,alarm,p1,0.0000001,1.000000,10000,10,2,0.011000,0.022000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,-0.011288,0.342012,9999.637988,5.000000,2,0.200000
0.9,alarm,p1,0.0000001,1.000000,10000,10,4,0.010000,0.041000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.007712,0.342012,9999.637988,5.000000,4,0.008000
0.9,alarm,p1,0.0000001,1.000000,10000,10,6,0.010000,0.061000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.027712,0.342012,9999.637988,5.000000,6,0.000320
0.9,alarm,p1,0.0000001,1.000000,10000,10,8,0.011000,0.090000,0.36201213450885433,0.342012,0.033287763595581055,9999.637988,0.056712,0.342012,9999.637988,5.000000,8,0.000013


==> plots/data/expansion-data/alarm-p1-expansion-medium.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,1,0.094000,0.094000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.060712,0.342012,0.319991,1.250000,2,0.800000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,1,0.077000,0.077000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.043712,0.342012,0.319991,1.250000,4,0.512000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,1,0.073000,0.073000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.039712,0.342012,0.319991,1.250000,6,0.327680
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,1,0.073000,0.073000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.039712,0.342012,0.319991,1.250000,8,0.209715
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,2,0.073000,0.084000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.050712,0.342012,0.319991,2.000000,2,0.500000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,4,0.071000,0.104000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.070712,0.342012,0.319991,2.000000,4,0.125000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,6,0.072000,0.123000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.089712,0.342012,0.319991,2.000000,6,0.031250
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,8,0.071000,0.142000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.108712,0.342012,0.319991,2.000000,8,0.007812
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,2,0.072000,0.084000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.050712,0.342012,0.319991,2.500000,2,0.400000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,4,0.071000,0.102000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.068712,0.342012,0.319991,2.500000,4,0.064000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,6,0.071000,0.124000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.090712,0.342012,0.319991,2.500000,6,0.010240
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,8,0.073000,0.144000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.110712,0.342012,0.319991,2.500000,8,0.001638
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,2,0.071000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.048712,0.342012,0.319991,5.000000,2,0.200000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,4,0.071000,0.102000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.068712,0.342012,0.319991,5.000000,4,0.008000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,6,0.072000,0.123000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.089712,0.342012,0.319991,5.000000,6,0.000320
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,8,0.071000,0.142000,0.36201213450885433,0.342012,0.033287763595581055,0.319991,0.108712,0.342012,0.319991,5.000000,8,0.000013


==> plots/data/expansion-data/hailfinder-p1-expansion-close.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,1.250000,2,0.800000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.015000,0.015000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.069549,0.732838,0.732838,1.250000,4,0.512000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,1.250000,6,0.327680
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,1.250000,8,0.209715
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,2.000000,2,0.500000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,2.000000,4,0.125000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,2.000000,6,0.031250
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.015000,0.015000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.069549,0.732838,0.732838,2.000000,8,0.007812
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,2.500000,2,0.400000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.015000,0.015000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.069549,0.732838,0.732838,2.500000,4,0.064000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.015000,0.015000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.069549,0.732838,0.732838,2.500000,6,0.010240
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,2.500000,8,0.001638
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,5.000000,2,0.200000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.015000,0.015000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.069549,0.732838,0.732838,5.000000,4,0.008000
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,5.000000,6,0.000320
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.000000,1,0.014000,0.014000,0.8328381741961298,0.732838,0.0845491886138916,0.732838,-0.070549,0.732838,0.732838,5.000000,8,0.000013


==> plots/data/expansion-data/hailfinder-p1-expansion-far.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,1.250000,2,0.800000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.053000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.031549,0.732838,9999.167162,1.250000,4,0.512000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.005549,0.732838,9999.167162,1.250000,6,0.327680
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.013000,0.105000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.020451,0.732838,9999.167162,1.250000,8,0.209715
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,2.000000,2,0.500000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.055000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.029549,0.732838,9999.167162,2.000000,4,0.125000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.005549,0.732838,9999.167162,2.000000,6,0.031250
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.015000,0.117000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.032451,0.732838,9999.167162,2.000000,8,0.007812
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,2.500000,2,0.400000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.053000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.031549,0.732838,9999.167162,2.500000,4,0.064000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.005549,0.732838,9999.167162,2.500000,6,0.010240
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.013000,0.105000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.020451,0.732838,9999.167162,2.500000,8,0.001638
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,5.000000,2,0.200000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.015000,0.056000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.028549,0.732838,9999.167162,5.000000,4,0.008000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.005549,0.732838,9999.167162,5.000000,6,0.000320
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.013000,0.105000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.020451,0.732838,9999.167162,5.000000,8,0.000013


==> plots/data/expansion-data/hailfinder-p1-expansion-medium.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,1.250000,2,0.800000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.053000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.031549,0.732838,9999.167162,1.250000,4,0.512000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.080000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.004549,0.732838,9999.167162,1.250000,6,0.327680
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.017000,0.125000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.040451,0.732838,9999.167162,1.250000,8,0.209715
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,2.000000,2,0.500000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.053000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.031549,0.732838,9999.167162,2.000000,4,0.125000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.081000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.003549,0.732838,9999.167162,2.000000,6,0.031250
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.014000,0.108000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.023451,0.732838,9999.167162,2.000000,8,0.007812
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.027000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.057549,0.732838,9999.167162,2.500000,2,0.400000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.053000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.031549,0.732838,9999.167162,2.500000,4,0.064000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.005549,0.732838,9999.167162,2.500000,6,0.010240
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.013000,0.105000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.020451,0.732838,9999.167162,2.500000,8,0.001638
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,2,0.013000,0.028000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.056549,0.732838,9999.167162,5.000000,2,0.200000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,4,0.013000,0.054000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.030549,0.732838,9999.167162,5.000000,4,0.008000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.014000,0.083000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.001549,0.732838,9999.167162,5.000000,6,0.000320
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,8,0.014000,0.109000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.024451,0.732838,9999.167162,5.000000,8,0.000013


==> plots/data/expansion-data/hepar2-p1-expansion-close.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.3,hepar2,p1,0.0000001,1.000000,0.375,0.002219,1,0.522000,0.522000,0.07960198270809421,0.297617,0.026882171630859375,0.295398,0.495118,0.297617,0.295398,1.250000,2,0.800000
0.3,hepar2,p1,0.0000001,1.000000,0.375,0.002219,1,0.502000,0.502000,0.07960198270809421,0.297617,0.026882171630859375,0.295398,0.475118,0.297617,0.295398,1.250000,4,0.512000
0.3,hepar2,p1,0.0000001,1.000000,0.375,0.002219,1,0.409000,0.409000,0.07960198270809421,0.297617,0.026882171630859375,0.295398,0.382118,0.297617,0.295398,1.250000,6,0.327680
0.3,hepar2,p1,0.0000001,1.000000,0.375,0.002219,1,0.448000,0.448000,0.07960198270809421,0.297617,0.026882171630859375,0.295398,0.421118,0.297617,0.295398,1.250000,8,0.209715
0.3,hepar2,p1,0.0000001,1.000000,0.32895708750000002,0.048262,1,0.395000,0.395000,0.07960198270809421,0.297617,0.026882171630859375,0.249355,0.368118,0.297617,0.249355,2.000000,2,0.500000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.420000,0.420000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.393118,0.297617,0.297617,2.000000,4,0.125000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.058000,0.058000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.031118,0.297617,0.297617,2.000000,6,0.031250
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.059000,0.059000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.032118,0.297617,0.297617,2.000000,8,0.007812
0.3,hepar2,p1,0.0000001,1.000000,0.32895708750000002,0.048262,1,0.420000,0.420000,0.07960198270809421,0.297617,0.026882171630859375,0.249355,0.393118,0.297617,0.249355,2.500000,2,0.400000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.421000,0.421000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.394118,0.297617,0.297617,2.500000,4,0.064000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.059000,0.059000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.032118,0.297617,0.297617,2.500000,6,0.010240
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.059000,0.059000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.032118,0.297617,0.297617,2.500000,8,0.001638
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.406000,0.406000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.379118,0.297617,0.297617,5.000000,2,0.200000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.060000,0.060000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.033118,0.297617,0.297617,5.000000,4,0.008000
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.059000,0.059000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.032118,0.297617,0.297617,5.000000,6,0.000320
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.000000,1,0.060000,0.060000,0.07960198270809421,0.297617,0.026882171630859375,0.297617,0.033118,0.297617,0.297617,5.000000,8,0.000013


==> plots/data/expansion-data/hepar2-p1-expansion-far.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,1,0.491000,0.491000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.464118,0.297617,0.825532,1.250000,2,0.800000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,1,0.660000,0.660000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.633118,0.297617,0.825532,1.250000,4,0.512000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,1,0.446000,0.446000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.419118,0.297617,0.825532,1.250000,6,0.327680
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,1,0.389000,0.389000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.362118,0.297617,0.825532,1.250000,8,0.209715
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,2,0.394000,0.453000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.426118,0.297617,0.825532,2.000000,2,0.500000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,4,0.411000,0.589000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.562118,0.297617,0.825532,2.000000,4,0.125000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,6,0.565000,0.941000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.914118,0.297617,0.825532,2.000000,6,0.031250
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,8,0.393000,0.798000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.771118,0.297617,0.825532,2.000000,8,0.007812
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,2,0.401000,0.464000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.437118,0.297617,0.825532,2.500000,2,0.400000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,4,0.389000,0.560000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.533118,0.297617,0.825532,2.500000,4,0.064000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,6,0.387000,0.674000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.647118,0.297617,0.825532,2.500000,6,0.010240
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,8,0.390000,0.797000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.770118,0.297617,0.825532,2.500000,8,0.001638
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,2,0.395000,0.453000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.426118,0.297617,0.825532,5.000000,2,0.200000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,4,0.387000,0.558000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.531118,0.297617,0.825532,5.000000,4,0.008000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,6,0.400000,0.706000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.679118,0.297617,0.825532,5.000000,6,0.000320
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,8,0.422000,0.858000,0.07960198270809421,0.297617,0.026882171630859375,0.825532,0.831118,0.297617,0.825532,5.000000,8,0.000013


==> plots/data/expansion-data/hepar2-p1-expansion-medium.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff,regionExpansionFac,maxIter,epsilon
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,1,0.400000,0.400000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.373118,0.297617,0.515958,1.250000,2,0.800000
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,1,0.414000,0.414000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.387118,0.297617,0.515958,1.250000,4,0.512000
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,1,0.412000,0.412000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.385118,0.297617,0.515958,1.250000,6,0.327680
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,1,0.580000,0.580000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.553118,0.297617,0.515958,1.250000,8,0.209715
0.6,hepar2,p1,0.0000001,1.000000,0.59555965240429043,0.218341,1,0.407000,0.407000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.380118,0.297617,0.515958,2.000000,2,0.500000
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,2,0.415000,0.478000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.451118,0.297617,0.515958,2.000000,4,0.125000
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,4,0.405000,0.580000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.553118,0.297617,0.515958,2.000000,6,0.031250
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,6,0.401000,0.691000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.664118,0.297617,0.515958,2.000000,8,0.007812
0.6,hepar2,p1,0.0000001,1.000000,0.59555965240429043,0.218341,1,0.413000,0.413000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.386118,0.297617,0.515958,2.500000,2,0.400000
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,2,0.457000,0.519000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.492118,0.297617,0.515958,2.500000,4,0.064000
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,4,0.425000,0.602000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.575118,0.297617,0.515958,2.500000,6,0.010240
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,6,0.405000,0.692000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.665118,0.297617,0.515958,2.500000,8,0.001638
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,2,0.415000,0.476000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.449118,0.297617,0.515958,5.000000,2,0.200000
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,4,0.397000,0.568000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.541118,0.297617,0.515958,5.000000,4,0.008000
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,6,0.408000,0.726000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.699118,0.297617,0.515958,5.000000,6,0.000320
0.6,hepar2,p1,0.0000001,1.000000,0.59555971622467041,0.218341,8,0.417000,0.835000,0.07960198270809421,0.297617,0.026882171630859375,0.515958,0.808118,0.297617,0.515958,5.000000,8,0.000013


==> plots/data/full-p1-tuning-results-copy.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
cancer,p1,0.5,0.500000,0.5,0.499000,5,0.001000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.063946,-0.010152

cancer,p1,0.45,0.550000,0.60075,0.599750,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.010152

cancer,p1,0.4,0.600000,0.60075,0.599750,4,0.001000,0.005000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.011152

cancer,p1,0.35,0.650000,0.60075,0.599750,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.010152

cancer,p1,0.3,0.700000,0.60075,0.599750,4,0.003000,0.008000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.008152

cancer,p1,0.25,0.750000,0.60075,0.599750,4,0.003000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.007152

cancer,p1,0.20,0.800000,0.500625,0.499625,4,0.004000,0.010000,0.43605442176879267,0.435054,0.016151905059814453,0.064571,-0.006152

cancer,p1,0.15,0.850000,0.500625,0.499625,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.064571,-0.010152

cancer,p1,0.10,0.900000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.05,0.950000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.04,0.960000,0.4505625,0.449562,4,0.005000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.007152

cancer,p1,0.03,0.970000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.02,0.980000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.01,0.990000,0.4505625,0.449562,4,0.004000,0.008000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.008152

cancer,p1,0.001,0.999000,0.4364824219,0.435482,4,0.005000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.000428,-0.007152

cancer,p1,0.0001,0.999900,0.4360913086,0.435091,4,0.006000,0.010000,0.43605442176879267,0.435054,0.016151905059814453,0.000037,-0.006152

cancer,p1,0.00001,0.999990,0.436066864,0.435067,4,0.010000,0.015000,0.43605442176879267,0.435054,0.016151905059814453,0.000013,-0.001152

cancer,p1,0.000001,0.999999,0.436066864,0.435067,4,0.008000,0.011000,0.43605442176879267,0.435054,0.016151905059814453,0.000013,-0.005152

cancer,p1,0.0000001,1.000000,0.4360544508,0.435054,4,0.012000,0.016000,0.43605442176879267,0.435054,0.016151905059814453,0.000000,-0.000152

cancer,p1,0.00000001,1.000000,0.4360544269,0.435054,4,0.020000,0.025000,0.43605442176879267,0.435054,0.016151905059814453,0.000000,0.008848

cancer,p1,0.000000001,1.000000,0.4360544224,0.435054,4,0.014000,0.018000,0.43605442176879267,0.435054,0.016151905059814453,0.000000,0.001848

cancer,p1,0.0000000001,1.000000,0.436054422,0.435054,4,0.015000,0.019000,0.43605442176879267,0.435054,0.016151905059814453,0.000000,0.002848

cancer,p1,0.00000000001,1.000000,0.4360544218,0.435054,4,0.016000,0.019000,0.43605442176879267,0.435054,0.016151905059814453,0.000000,0.002848

asia,p1,0.5,0.500000,0.45,0.350000,4,0.001000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.155048,-0.015509

asia,p1,0.45,0.550000,0.375,0.275000,3,0.002000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.080048,-0.015509

asia,p1,0.4,0.600000,0.375,0.275000,3,0.002000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.080048,-0.015509

asia,p1,0.35,0.650000,0.375,0.275000,3,0.002000,0.006000,0.2949521474952413,0.194952,0.020509004592895508,0.080048,-0.014509

asia,p1,0.3,0.700000,0.375,0.275000,3,0.002000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.080048,-0.015509

asia,p1,0.25,0.750000,0.375,0.275000,3,0.002000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.080048,-0.015509

asia,p1,0.20,0.800000,0.3125,0.212500,3,0.002000,0.007000,0.2949521474952413,0.194952,0.020509004592895508,0.017548,-0.013509

asia,p1,0.15,0.850000,0.3125,0.212500,3,0.002000,0.006000,0.2949521474952413,0.194952,0.020509004592895508,0.017548,-0.014509

asia,p1,0.10,0.900000,0.3125,0.212500,3,0.002000,0.006000,0.2949521474952413,0.194952,0.020509004592895508,0.017548,-0.014509

asia,p1,0.05,0.950000,0.296875,0.196875,3,0.003000,0.008000,0.2949521474952413,0.194952,0.020509004592895508,0.001923,-0.012509

asia,p1,0.04,0.960000,0.296875,0.196875,3,0.003000,0.008000,0.2949521474952413,0.194952,0.020509004592895508,0.001923,-0.012509

asia,p1,0.03,0.970000,0.2953125,0.195312,2,0.003000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.000360,-0.015509

asia,p1,0.02,0.980000,0.2953125,0.195312,2,0.003000,0.005000,0.2949521474952413,0.194952,0.020509004592895508,0.000360,-0.015509

asia,p1,0.01,0.990000,0.2953125,0.195312,2,0.004000,0.006000,0.2949521474952413,0.194952,0.020509004592895508,0.000360,-0.014509

asia,p1,0.001,0.999000,0.2950195313,0.195020,2,0.005000,0.007000,0.2949521474952413,0.194952,0.020509004592895508,0.000068,-0.013509

asia,p1,0.0001,0.999900,0.2949829102,0.194983,2,0.007000,0.009000,0.2949521474952413,0.194952,0.020509004592895508,0.000031,-0.011509

asia,p1,0.00001,0.999990,0.2949531555,0.194953,2,0.008000,0.010000,0.2949521474952413,0.194952,0.020509004592895508,0.000001,-0.010509

asia,p1,0.000001,0.999999,0.2949525833,0.194953,2,0.010000,0.012000,0.2949521474952413,0.194952,0.020509004592895508,0.000001,-0.008509

asia,p1,0.0000001,1.000000,0.2949521542,0.194952,2,0.012000,0.014000,0.2949521474952413,0.194952,0.020509004592895508,0.000000,-0.006509

asia,p1,0.00000001,1.000000,0.2949521497,0.194952,2,0.012000,0.014000,0.2949521474952413,0.194952,0.020509004592895508,0.000000,-0.006509

asia,p1,0.000000001,1.000000,0.294952148,0.194952,2,0.014000,0.016000,0.2949521474952413,0.194952,0.020509004592895508,0.000000,-0.004509

asia,p1,0.0000000001,1.000000,0.2949521475,0.194952,2,0.017000,0.019000,0.2949521474952413,0.194952,0.020509004592895508,0.000000,-0.001509

asia,p1,0.00000000001,1.000000,0.2949521475,0.194952,2,0.024000,0.026000,0.2949521474952413,0.194952,0.020509004592895508,0.000000,0.005491

earthquake,p1,0.5,0.500000,0.4005,0.399500,4,0.001000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.132289,-0.020550

earthquake,p1,0.45,0.550000,0.30075,0.299750,3,0.001000,0.004000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.021550

earthquake,p1,0.4,0.600000,0.30075,0.299750,3,0.002000,0.004000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.021550

earthquake,p1,0.35,0.650000,0.30075,0.299750,3,0.002000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.020550

earthquake,p1,0.3,0.700000,0.30075,0.299750,3,0.001000,0.004000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.021550

earthquake,p1,0.25,0.750000,0.30075,0.299750,3,0.001000,0.004000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.021550

earthquake,p1,0.20,0.800000,0.30075,0.299750,3,0.002000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.020550

earthquake,p1,0.15,0.850000,0.30075,0.299750,3,0.002000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.032539,-0.020550

earthquake,p1,0.10,0.900000,0.2756875,0.274687,3,0.002000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.007476,-0.020550

earthquake,p1,0.05,0.950000,0.2756875,0.274687,3,0.003000,0.007000,0.2682110068445412,0.267211,0.025549650192260742,0.007476,-0.018550

earthquake,p1,0.04,0.960000,0.2756875,0.274687,3,0.002000,0.004000,0.2682110068445412,0.267211,0.025549650192260742,0.007476,-0.021550

earthquake,p1,0.03,0.970000,0.269421875,0.268422,3,0.004000,0.007000,0.2682110068445412,0.267211,0.025549650192260742,0.001211,-0.018550

earthquake,p1,0.02,0.980000,0.269421875,0.268422,3,0.003000,0.006000,0.2682110068445412,0.267211,0.025549650192260742,0.001211,-0.019550

earthquake,p1,0.01,0.990000,0.269421875,0.268422,3,0.003000,0.005000,0.2682110068445412,0.267211,0.025549650192260742,0.001211,-0.020550

earthquake,p1,0.001,0.999000,0.2682470703,0.267247,3,0.005000,0.008000,0.2682110068445412,0.267211,0.025549650192260742,0.000036,-0.017550

earthquake,p1,0.0001,0.999900,0.2682225952,0.267223,3,0.006000,0.009000,0.2682110068445412,0.267211,0.025549650192260742,0.000012,-0.016550

earthquake,p1,0.00001,0.999990,0.2682164764,0.267216,3,0.007000,0.009000,0.2682110068445412,0.267211,0.025549650192260742,0.000005,-0.016550

earthquake,p1,0.000001,0.999999,0.2682111225,0.267211,3,0.009000,0.012000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.013550

earthquake,p1,0.0000001,1.000000,0.2682110269,0.267211,3,0.011000,0.014000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.011550

earthquake,p1,0.00000001,1.000000,0.268211015,0.267211,3,0.012000,0.015000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.010550

earthquake,p1,0.000000001,1.000000,0.268211009,0.267211,3,0.012000,0.015000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.010550

earthquake,p1,0.0000000001,1.000000,0.2682110069,0.267211,3,0.015000,0.017000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.008550

earthquake,p1,0.00000000001,1.000000,0.2682110068,0.267211,3,0.015000,0.018000,0.2682110068445412,0.267211,0.025549650192260742,0.000000,-0.007550

sachs,p1,0.5,0.500000,10000,9999.449177,6,0.002000,0.008000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.015699

sachs,p1,0.45,0.550000,10000,9999.449177,6,0.002000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.013699

sachs,p1,0.4,0.600000,10000,9999.449177,6,0.002000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.012699

sachs,p1,0.35,0.650000,10000,9999.449177,6,0.002000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.013699

sachs,p1,0.3,0.700000,10000,9999.449177,6,0.002000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.013699

sachs,p1,0.25,0.750000,10000,9999.449177,6,0.002000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.013699

sachs,p1,0.20,0.800000,10000,9999.449177,6,0.003000,0.014000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.009699

sachs,p1,0.15,0.850000,10000,9999.449177,6,0.003000,0.014000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.009699

sachs,p1,0.10,0.900000,10000,9999.449177,6,0.003000,0.014000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.009699

sachs,p1,0.05,0.950000,10000,9999.449177,6,0.004000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.007699

sachs,p1,0.04,0.960000,10000,9999.449177,6,0.004000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,9999.024461,-0.007699

sachs,p1,0.03,0.970000,0.984375,0.433552,4,0.005000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,0.008836,-0.013699

sachs,p1,0.02,0.980000,0.984375,0.433552,4,0.005000,0.009000,0.9755397345978837,0.424716,0.023699283599853516,0.008836,-0.014699

sachs,p1,0.01,0.990000,0.9765625,0.425739,4,0.005000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.001023,-0.012699

sachs,p1,0.001,0.999000,0.9755859375,0.424763,4,0.007000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.000047,-0.012699

sachs,p1,0.0001,0.999900,0.9755859375,0.424763,4,0.010000,0.015000,0.9755397345978837,0.424716,0.023699283599853516,0.000047,-0.008699

sachs,p1,0.00001,0.999990,0.9755401611,0.424717,4,0.012000,0.017000,0.9755397345978837,0.424716,0.023699283599853516,0.000001,-0.006699

sachs,p1,0.000001,0.999999,0.9755401611,0.424717,4,0.012000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,0.000001,-0.007699

sachs,p1,0.0000001,1.000000,0.9755396843,0.424716,4,0.021000,0.028000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,0.004301

sachs,p1,0.00000001,1.000000,0.9755396545,0.424716,4,0.016000,0.020000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,-0.003699

sachs,p1,0.000000001,1.000000,0.9755396545,0.424716,4,0.019000,0.023000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,-0.000699

sachs,p1,0.0000000001,1.000000,0.9755396463,0.424716,4,0.022000,0.026000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,0.002301

sachs,p1,0.00000000001,1.000000,0.9755396463,0.424716,4,0.023000,0.028000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,0.004301

alarm,p1,0.5,0.500000,0.41,0.390000,4,0.012000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.011712

alarm,p1,0.45,0.550000,0.41,0.390000,4,0.014000,0.055000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.021712

alarm,p1,0.4,0.600000,0.41,0.390000,4,0.014000,0.052000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.018712

alarm,p1,0.35,0.650000,0.41,0.390000,4,0.015000,0.053000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.019712

alarm,p1,0.3,0.700000,0.41,0.390000,4,0.014000,0.050000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.016712

alarm,p1,0.25,0.750000,0.41,0.390000,4,0.017000,0.051000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.017712

alarm,p1,0.20,0.800000,0.3675,0.347500,3,0.017000,0.038000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.004712

alarm,p1,0.15,0.850000,0.3675,0.347500,3,0.017000,0.038000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.004712

alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.005712

alarm,p1,0.05,0.950000,0.3675,0.347500,3,0.021000,0.043000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.009712

alarm,p1,0.04,0.960000,0.3675,0.347500,3,0.021000,0.042000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.008712

alarm,p1,0.03,0.970000,0.3675,0.347500,3,0.024000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.011712

alarm,p1,0.02,0.980000,0.3675,0.347500,3,0.024000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.011712

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,0.36201213450885433,0.342012,0.033287763595581055,0.002207,0.015712

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,0.36201213450885433,0.342012,0.033287763595581055,0.000566,0.024712

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.031712

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.038712

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.000001,0.048712

alarm,p1,0.0000001,1.000000,0.362012558,0.342013,3,0.070000,0.091000,0.36201213450885433,0.342012,0.033287763595581055,0.000001,0.057712

alarm,p1,0.00000001,1.000000,0.3620121355,0.342012,3,0.078000,0.099000,0.36201213450885433,0.342012,0.033287763595581055,0.000000,0.065712

alarm,p1,0.000000001,1.000000,0.3620121348,0.342012,3,0.085000,0.109000,0.36201213450885433,0.342012,0.033287763595581055,0.000000,0.075712

alarm,p1,0.0000000001,1.000000,0.3620121387,0.342012,3,0.103000,0.126000,0.36201213450885433,0.342012,0.033287763595581055,0.000000,0.092712

alarm,p1,0.00000000001,1.000000,0.3620121345,0.342012,3,0.108000,0.129000,0.36201213450885433,0.342012,0.033287763595581055,0.000000,0.095712

win95pts,p1,0.5,0.500000,10000,9999.010000,6,0.001000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,9998.294627,-0.013110

win95pts,p1,0.45,0.550000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.4,0.600000,0.25,0.740000,5,0.002000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.013110

win95pts,p1,0.35,0.650000,0.25,0.740000,5,0.002000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.013110

win95pts,p1,0.3,0.700000,0.25,0.740000,5,0.001000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.25,0.750000,0.25,0.740000,5,0.001000,0.007000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.015110

win95pts,p1,0.20,0.800000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.15,0.850000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.10,0.900000,0.240625,0.749375,4,0.002000,0.006000,0.27462659133503137,0.715373,0.0221099853515625,0.034002,-0.016110

win95pts,p1,0.05,0.950000,0.2659375,0.724063,4,0.005000,0.017000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.005110

win95pts,p1,0.04,0.960000,0.2659375,0.724063,4,0.003000,0.007000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.015110

win95pts,p1,0.03,0.970000,0.2659375,0.724063,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.014110

win95pts,p1,0.02,0.980000,0.2659375,0.724063,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.014110

win95pts,p1,0.01,0.990000,0.272265625,0.717734,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.014110

win95pts,p1,0.001,0.999000,0.272265625,0.717734,4,0.006000,0.010000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.012110

win95pts,p1,0.0001,0.999900,0.2745397949,0.715460,4,0.007000,0.011000,0.27462659133503137,0.715373,0.0221099853515625,0.000087,-0.011110

win95pts,p1,0.00001,0.999990,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110

win95pts,p1,0.000001,0.999999,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110

win95pts,p1,0.0000001,1.000000,0.2746265537,0.715373,4,0.012000,0.016000,0.27462659133503137,0.715373,0.0221099853515625,0.000000,-0.006110

win95pts,p1,0.00000001,1.000000,0.2746263123,0.715374,4,0.013000,0.017000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.005110

win95pts,p1,0.000000001,1.000000,0.2746265778,0.715373,4,0.015000,0.019000,0.27462659133503137,0.715373,0.0221099853515625,0.000000,-0.003110

win95pts,p1,0.0000000001,1.000000,0.2746265913,0.715373,4,0.015000,0.019000,0.27462659133503137,0.715373,0.0221099853515625,0.000000,-0.003110

win95pts,p1,0.00000000001,1.000000,0.2746265913,0.715373,4,0.017000,0.021000,0.27462659133503137,0.715373,0.0221099853515625,0.000000,-0.001110

hepar2,p1,0.5,0.500000,10000,9999.622781,6,0.072000,0.412000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.385118

hepar2,p1,0.45,0.550000,10000,9999.622781,6,0.124000,0.616000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.589118

hepar2,p1,0.4,0.600000,10000,9999.622781,6,0.132000,0.666000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.639118

hepar2,p1,0.35,0.650000,10000,9999.622781,6,0.094000,0.496000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.469118

hepar2,p1,0.3,0.700000,10000,9999.622781,6,0.087000,0.472000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.445118

hepar2,p1,0.25,0.750000,10000,9999.622781,6,0.090000,0.468000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.441118

hepar2,p1,0.20,0.800000,10000,9999.622781,6,0.093000,0.491000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.464118

hepar2,p1,0.15,0.850000,10000,9999.622781,6,0.107000,0.614000,0.07960198270809421,0.297617,0.026882171630859375,9999.325164,0.587118

hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,0.07960198270809421,0.297617,0.026882171630859375,0.031026,0.207118

hepar2,p1,0.05,0.950000,0.07286427187,0.304355,3,0.121000,0.243000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.216118

hepar2,p1,0.04,0.960000,0.07286427187,0.304355,3,0.122000,0.251000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.224118

hepar2,p1,0.03,0.970000,0.07286427187,0.304355,3,0.174000,0.377000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.350118

hepar2,p1,0.02,0.980000,0.07286427187,0.304355,3,0.155000,0.275000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.248118

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.247118

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.296118

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.358118

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.430118

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.463118

hepar2,p1,0.0000001,1.000000,0.07960190444,0.297617,3,0.419000,0.546000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.519118

hepar2,p1,0.00000001,1.000000,0.07960197972,0.297617,3,0.445000,0.566000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.539118

hepar2,p1,0.000000001,1.000000,0.07960198116,0.297617,3,0.643000,0.775000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.748118

hepar2,p1,0.0000000001,1.000000,0.07960198134,0.297617,3,0.601000,0.718000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.691118

hepar2,p1,0.00000000001,1.000000,0.07960197972,0.297617,3,0.601000,0.720000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.693118

hailfinder,p1,0.5,0.500000,10000,9999.900000,6,0.014000,0.083000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,-0.001549

hailfinder,p1,0.45,0.550000,10000,9999.900000,6,0.017000,0.091000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.006451

hailfinder,p1,0.4,0.600000,10000,9999.900000,6,0.017000,0.091000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.006451

hailfinder,p1,0.35,0.650000,10000,9999.900000,6,0.017000,0.092000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.007451

hailfinder,p1,0.3,0.700000,10000,9999.900000,6,0.017000,0.091000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.006451

hailfinder,p1,0.25,0.750000,10000,9999.900000,6,0.017000,0.092000,0.8328381741961298,0.732838,0.0845491886138916,9999.167162,0.007451

hailfinder,p1,0.20,0.800000,0.875,0.775000,5,0.021000,0.081000,0.8328381741961298,0.732838,0.0845491886138916,0.042162,-0.003549

hailfinder,p1,0.15,0.850000,0.875,0.775000,5,0.021000,0.082000,0.8328381741961298,0.732838,0.0845491886138916,0.042162,-0.002549

hailfinder,p1,0.10,0.900000,0.84375,0.743750,4,0.025000,0.067000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.017549

hailfinder,p1,0.05,0.950000,0.84375,0.743750,4,0.026000,0.066000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.018549

hailfinder,p1,0.04,0.960000,0.84375,0.743750,4,0.026000,0.066000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.018549

hailfinder,p1,0.03,0.970000,0.84375,0.743750,4,0.029000,0.069000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.015549

hailfinder,p1,0.02,0.980000,0.84375,0.743750,4,0.029000,0.069000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.015549

hailfinder,p1,0.01,0.990000,0.83671875,0.736719,4,0.032000,0.072000,0.8328381741961298,0.732838,0.0845491886138916,0.003881,-0.012549

hailfinder,p1,0.001,0.999000,0.833203125,0.733203,4,0.042000,0.085000,0.8328381741961298,0.732838,0.0845491886138916,0.000365,0.000451

hailfinder,p1,0.0001,0.999900,0.8328735352,0.732874,4,0.053000,0.095000,0.8328381741961298,0.732838,0.0845491886138916,0.000036,0.010451

hailfinder,p1,0.00001,0.999990,0.8328392029,0.732839,4,0.063000,0.103000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.018451

hailfinder,p1,0.000001,0.999999,0.8328392029,0.732839,4,0.073000,0.113000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.028451

hailfinder,p1,0.0000001,1.000000,0.8328381836,0.732838,4,0.086000,0.126000,0.8328381741961298,0.732838,0.0845491886138916,0.000000,0.041451

hailfinder,p1,0.00000001,1.000000,0.8328381769,0.732838,4,0.093000,0.135000,0.8328381741961298,0.732838,0.0845491886138916,0.000000,0.050451

hailfinder,p1,0.000000001,1.000000,0.8328381753,0.732838,4,0.103000,0.143000,0.8328381741961298,0.732838,0.0845491886138916,0.000000,0.058451

hailfinder,p1,0.0000000001,1.000000,0.8328381836,0.732838,4,0.112000,0.157000,0.8328381741961298,0.732838,0.0845491886138916,0.000000,0.072451

hailfinder,p1,0.00000000001,1.000000,0.8328381744,0.732838,4,0.124000,0.164000,0.8328381741961298,0.732838,0.0845491886138916,0.000000,0.079451



==> plots/data/full-p1-tuning-results.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff

cancer,p1,0.5,0.500000,0.5,0.499000,5,0.001000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.063946,-0.010152

cancer,p1,0.45,0.550000,0.60075,0.599750,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.010152

cancer,p1,0.4,0.600000,0.60075,0.599750,4,0.001000,0.005000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.011152

cancer,p1,0.35,0.650000,0.60075,0.599750,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.010152

cancer,p1,0.3,0.700000,0.60075,0.599750,4,0.003000,0.008000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.008152

cancer,p1,0.25,0.750000,0.60075,0.599750,4,0.003000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.164696,-0.007152

cancer,p1,0.20,0.800000,0.500625,0.499625,4,0.004000,0.010000,0.43605442176879267,0.435054,0.016151905059814453,0.064571,-0.006152

cancer,p1,0.15,0.850000,0.500625,0.499625,4,0.002000,0.006000,0.43605442176879267,0.435054,0.016151905059814453,0.064571,-0.010152

cancer,p1,0.10,0.900000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.05,0.950000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.04,0.960000,0.4505625,0.449562,4,0.005000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.007152

cancer,p1,0.03,0.970000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.02,0.980000,0.4505625,0.449562,4,0.003000,0.007000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.009152

cancer,p1,0.01,0.990000,0.4505625,0.449562,4,0.004000,0.008000,0.43605442176879267,0.435054,0.016151905059814453,0.014508,-0.008152

cancer,p1,0.001,0.999000,0.4364824219,0.435482,4,0.005000,0.009000,0.43605442176879267,0.435054,0.016151905059814453,0.000428,-0.007152

cancer,p1,0.0001,0.999900,0.4360913086,0.435091,4,0.006000,0.010000,0.43605442176879267,0.435054,0.016151905059814453,0.000037,-0.006152

cancer,p1,0.00001,0.999990,0.436066864,0.435067,4,0.010000,0.015000,0.43605442176879267,0.435054,0.016151905059814453,0.000013,-0.001152

cancer,p1,0.000001,0.999999,0.436066864,0.435067,4,0.008000,0.011000,0.43605442176879267,0.435054,0.016151905059814453,0.000013,-0.005152


sachs,p1,0.03,0.970000,0.984375,0.433552,4,0.005000,0.010000,0.9755397345978837,0.424716,0.023699283599853516,0.008836,-0.013699

sachs,p1,0.02,0.980000,0.984375,0.433552,4,0.005000,0.009000,0.9755397345978837,0.424716,0.023699283599853516,0.008836,-0.014699

sachs,p1,0.01,0.990000,0.9765625,0.425739,4,0.005000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.001023,-0.012699

sachs,p1,0.001,0.999000,0.9755859375,0.424763,4,0.007000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.000047,-0.012699

sachs,p1,0.0001,0.999900,0.9755859375,0.424763,4,0.010000,0.015000,0.9755397345978837,0.424716,0.023699283599853516,0.000047,-0.008699

sachs,p1,0.00001,0.999990,0.9755401611,0.424717,4,0.012000,0.017000,0.9755397345978837,0.424716,0.023699283599853516,0.000001,-0.006699

sachs,p1,0.000001,0.999999,0.9755401611,0.424717,4,0.012000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,0.000001,-0.007699

alarm,p1,0.5,0.500000,0.41,0.390000,4,0.012000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.011712

alarm,p1,0.45,0.550000,0.41,0.390000,4,0.014000,0.055000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.021712

alarm,p1,0.4,0.600000,0.41,0.390000,4,0.014000,0.052000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.018712

alarm,p1,0.35,0.650000,0.41,0.390000,4,0.015000,0.053000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.019712

alarm,p1,0.3,0.700000,0.41,0.390000,4,0.014000,0.050000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.016712

alarm,p1,0.25,0.750000,0.41,0.390000,4,0.017000,0.051000,0.36201213450885433,0.342012,0.033287763595581055,0.047988,0.017712

alarm,p1,0.20,0.800000,0.3675,0.347500,3,0.017000,0.038000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.004712

alarm,p1,0.15,0.850000,0.3675,0.347500,3,0.017000,0.038000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.004712

alarm,p1,0.10,0.900000,0.3675,0.347500,3,0.018000,0.039000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.005712

alarm,p1,0.05,0.950000,0.3675,0.347500,3,0.021000,0.043000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.009712

alarm,p1,0.04,0.960000,0.3675,0.347500,3,0.021000,0.042000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.008712

alarm,p1,0.03,0.970000,0.3675,0.347500,3,0.024000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.011712

alarm,p1,0.02,0.980000,0.3675,0.347500,3,0.024000,0.045000,0.36201213450885433,0.342012,0.033287763595581055,0.005488,0.011712

alarm,p1,0.01,0.990000,0.36421875,0.344219,3,0.027000,0.049000,0.36201213450885433,0.342012,0.033287763595581055,0.002207,0.015712

alarm,p1,0.001,0.999000,0.362578125,0.342578,3,0.037000,0.058000,0.36201213450885433,0.342012,0.033287763595581055,0.000566,0.024712

alarm,p1,0.0001,0.999900,0.3620141602,0.342014,3,0.044000,0.065000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.031712

alarm,p1,0.00001,0.999990,0.3620141602,0.342014,3,0.051000,0.072000,0.36201213450885433,0.342012,0.033287763595581055,0.000002,0.038712

alarm,p1,0.000001,0.999999,0.362012558,0.342013,3,0.061000,0.082000,0.36201213450885433,0.342012,0.033287763595581055,0.000001,0.048712



win95pts,p1,0.45,0.550000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.4,0.600000,0.25,0.740000,5,0.002000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.013110

win95pts,p1,0.35,0.650000,0.25,0.740000,5,0.002000,0.009000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.013110

win95pts,p1,0.3,0.700000,0.25,0.740000,5,0.001000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.25,0.750000,0.25,0.740000,5,0.001000,0.007000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.015110

win95pts,p1,0.20,0.800000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.15,0.850000,0.25,0.740000,5,0.002000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.024627,-0.014110

win95pts,p1,0.10,0.900000,0.240625,0.749375,4,0.002000,0.006000,0.27462659133503137,0.715373,0.0221099853515625,0.034002,-0.016110

win95pts,p1,0.05,0.950000,0.2659375,0.724063,4,0.005000,0.017000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.005110

win95pts,p1,0.04,0.960000,0.2659375,0.724063,4,0.003000,0.007000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.015110

win95pts,p1,0.03,0.970000,0.2659375,0.724063,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.014110

win95pts,p1,0.02,0.980000,0.2659375,0.724063,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.008690,-0.014110

win95pts,p1,0.01,0.990000,0.272265625,0.717734,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.014110

win95pts,p1,0.001,0.999000,0.272265625,0.717734,4,0.006000,0.010000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.012110

win95pts,p1,0.0001,0.999900,0.2745397949,0.715460,4,0.007000,0.011000,0.27462659133503137,0.715373,0.0221099853515625,0.000087,-0.011110

win95pts,p1,0.00001,0.999990,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110

win95pts,p1,0.000001,0.999999,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110



hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,0.07960198270809421,0.297617,0.026882171630859375,0.031026,0.207118

hepar2,p1,0.05,0.950000,0.07286427187,0.304355,3,0.121000,0.243000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.216118

hepar2,p1,0.04,0.960000,0.07286427187,0.304355,3,0.122000,0.251000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.224118

hepar2,p1,0.03,0.970000,0.07286427187,0.304355,3,0.174000,0.377000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.350118

hepar2,p1,0.02,0.980000,0.07286427187,0.304355,3,0.155000,0.275000,0.07960198270809421,0.297617,0.026882171630859375,0.006738,0.248118

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.247118

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.296118

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.358118

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.430118

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,0.07960198270809421,0.297617,0.026882171630859375,0.000000,0.463118


hailfinder,p1,0.20,0.800000,0.875,0.775000,5,0.021000,0.081000,0.8328381741961298,0.732838,0.0845491886138916,0.042162,-0.003549

hailfinder,p1,0.15,0.850000,0.875,0.775000,5,0.021000,0.082000,0.8328381741961298,0.732838,0.0845491886138916,0.042162,-0.002549

hailfinder,p1,0.10,0.900000,0.84375,0.743750,4,0.025000,0.067000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.017549

hailfinder,p1,0.05,0.950000,0.84375,0.743750,4,0.026000,0.066000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.018549

hailfinder,p1,0.04,0.960000,0.84375,0.743750,4,0.026000,0.066000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.018549

hailfinder,p1,0.03,0.970000,0.84375,0.743750,4,0.029000,0.069000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.015549

hailfinder,p1,0.02,0.980000,0.84375,0.743750,4,0.029000,0.069000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.015549

hailfinder,p1,0.01,0.990000,0.83671875,0.736719,4,0.032000,0.072000,0.8328381741961298,0.732838,0.0845491886138916,0.003881,-0.012549

hailfinder,p1,0.001,0.999000,0.833203125,0.733203,4,0.042000,0.085000,0.8328381741961298,0.732838,0.0845491886138916,0.000365,0.000451

hailfinder,p1,0.0001,0.999900,0.8328735352,0.732874,4,0.053000,0.095000,0.8328381741961298,0.732838,0.0845491886138916,0.000036,0.010451

hailfinder,p1,0.00001,0.999990,0.8328392029,0.732839,4,0.063000,0.103000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.018451

hailfinder,p1,0.000001,0.999999,0.8328392029,0.732839,4,0.073000,0.113000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.028451



==> plots/data/hailfinder-copy.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff

hailfinder,p1,0.10,0.900000,0.84375,0.743750,4,0.025000,0.067000,0.8328381741961298,0.732838,0.0845491886138916,0.010912,-0.017549

hailfinder,p1,0.01,0.990000,0.83671875,0.736719,4,0.032000,0.072000,0.8328381741961298,0.732838,0.0845491886138916,0.003881,-0.012549

hailfinder,p1,0.001,0.999000,0.833203125,0.733203,4,0.042000,0.085000,0.8328381741961298,0.732838,0.0845491886138916,0.000365,0.000451

hailfinder,p1,0.0001,0.999900,0.8328735352,0.732874,4,0.053000,0.095000,0.8328381741961298,0.732838,0.0845491886138916,0.000036,0.010451

hailfinder,p1,0.00001,0.999990,0.8328392029,0.732839,4,0.063000,0.103000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.018451

hailfinder,p1,0.000001,0.999999,0.8328392029,0.732839,4,0.073000,0.113000,0.8328381741961298,0.732838,0.0845491886138916,0.000001,0.028451

hailfinder,p1,0.0000001,1.000000,0.8328381836,0.732838,4,0.086000,0.126000,0.8328381741961298,0.732838,0.0845491886138916,0.0000001,0.041451

hailfinder,p1,0.00000001,1.000000,0.8328381769,0.732838,4,0.093000,0.135000,0.8328381741961298,0.732838,0.0845491886138916,0.0000001,0.050451

hailfinder,p1,0.000000001,1.000000,0.8328381753,0.732838,4,0.103000,0.143000,0.8328381741961298,0.732838,0.0845491886138916,0.0000001,0.058451

hailfinder,p1,0.0000000001,1.000000,0.8328381836,0.732838,4,0.112000,0.157000,0.8328381741961298,0.732838,0.0845491886138916,0.0000001,0.072451

hailfinder,p1,0.00000000001,1.000000,0.8328381744,0.732838,4,0.124000,0.164000,0.8328381741961298,0.732838,0.0845491886138916,0.0000001,0.079451



==> plots/data/hailfinder-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
hailfinder,p1,0.10,0.900000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.01,0.990000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.001,0.999000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.0001,0.999900,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.00001,0.999990,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.000001,0.999999,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.0000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.00000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.0000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000

hailfinder,p1,0.00000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.900000,10000,0.0000001,-10000.000000



==> plots/data/hepar2-copy.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff

hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,0.07960198270809421,0.297617,0.026882171630859375,0.031026,0.207118

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.247118

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.296118

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.358118

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,0.07960198270809421,0.297617,0.026882171630859375,0.000001,0.430118

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.463118

hepar2,p1,0.0000001,1.000000,0.07960190444,0.297617,3,0.419000,0.546000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.519118

hepar2,p1,0.00000001,1.000000,0.07960197972,0.297617,3,0.445000,0.566000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.539118

hepar2,p1,0.000000001,1.000000,0.07960198116,0.297617,3,0.643000,0.775000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.748118

hepar2,p1,0.0000000001,1.000000,0.07960198134,0.297617,3,0.601000,0.718000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.691118

hepar2,p1,0.00000000001,1.000000,0.07960197972,0.297617,3,0.601000,0.720000,0.07960198270809421,0.297617,0.026882171630859375,0.0000001,0.693118



==> plots/data/hepar2-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
hepar2,p1,0.10,0.900000,0.04857618125,0.328643,3,0.110000,0.234000,0.07960198270809421,0.297617,0.026882171630859375,0.031026,0.207118,0.297617,0.031026

hepar2,p1,0.01,0.990000,0.07893629453,0.298283,3,0.152000,0.274000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.247118,0.297617,0.000666

hepar2,p1,0.001,0.999000,0.07893629453,0.298283,3,0.208000,0.323000,0.07960198270809421,0.297617,0.026882171630859375,0.000666,0.296118,0.297617,0.000666

hepar2,p1,0.0001,0.999900,0.07960042201,0.297618,3,0.268000,0.385000,0.07960198270809421,0.297617,0.026882171630859375,0.000002,0.358118,0.297617,0.000002

hepar2,p1,0.00001,0.999990,0.07960042201,0.297618,3,0.343000,0.457000,0.07960198270809421,0.297617,0.026882171630859375,0.000002,0.430118,0.297617,0.000002

hepar2,p1,0.000001,0.999999,0.07960190444,0.297617,3,0.372000,0.490000,0.07960198270809421,0.297617,0.026882171630859375,0.000000078,0.463118,0.297617,0.000000



==> plots/data/sachs-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
sachs,p1,0.10,0.900000,10000,9999.449177,6,0.003000,0.014000,0.9755397345978837,0.424716,0.023699283599853516,1,-0.009699,0.424717,1

sachs,p1,0.01,0.990000,0.9765625,0.425739,4,0.005000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.001023,-0.012699,0.424717,0.001023

sachs,p1,0.001,0.999000,0.9755859375,0.424763,4,0.007000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,0.000046,-0.012699,0.424717,0.000046

sachs,p1,0.0001,0.999900,0.9755859375,0.424763,4,0.010000,0.015000,0.9755397345978837,0.424716,0.023699283599853516,0.000046,-0.008699,0.424717,0.000046

sachs,p1,0.00001,0.999990,0.9755401611,0.424717,4,0.012000,0.017000,0.9755397345978837,0.424716,0.023699283599853516,0.00000043,-0.006699,0.424717,0.000000

sachs,p1,0.000001,0.999999,0.9755401611,0.424717,4,0.012000,0.016000,0.9755397345978837,0.424716,0.023699283599853516,0.00000043,-0.007699,0.424717,0.000000



==> plots/data/test.csv <==
X Y Y_error
124 3.385995 0.866002
112 3.133745 0.937226
99 2.906316 0.895013
87 2.586054 0.835342
74 2.346789 0.792954
61 2.283117 0.699818
49 2.012212 0.909995
37 1.919941 1.366541
24 1.809623 1.691634
11 5.603446 13.825383


==> plots/data/threshhold-data/alarm-p1-thresh-10-2.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,alarm,p1,0.01,0.990000,0.02,0.001,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.35,alarm,p1,0.01,0.990000,0.02,0.001,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.4,alarm,p1,0.01,0.990000,0.0421484375,0.022148,1,10000.000000,0.000000,10000,9999.980000,10000,-9999.957852,-10000.000000
0.45,alarm,p1,0.01,0.990000,0.2025,0.182500,2,0.028000,0.040000,10000,9999.980000,10000,-9999.797500,-9999.960000
0.5,alarm,p1,0.01,0.990000,0.365625,0.345625,3,0.031000,0.060000,10000,9999.980000,10000,-9999.634375,-9999.940000
0.55,alarm,p1,0.01,0.990000,0.5234375,0.503437,4,0.028000,0.061000,10000,9999.980000,10000,-9999.476563,-9999.939000
0.6,alarm,p1,0.01,0.990000,0.6875,0.667500,4,0.028000,0.059000,10000,9999.980000,10000,-9999.312500,-9999.941000
0.65,alarm,p1,0.01,0.990000,0.84375,0.823750,4,0.027000,0.060000,10000,9999.980000,10000,-9999.156250,-9999.940000
0.7,alarm,p1,0.01,0.990000,10000,10,6,0.010000,0.074000,10000,9999.980000,10000,0.0000001,-9999.926000
0.75,alarm,p1,0.01,0.990000,10000,10,6,0.016000,0.080000,10000,9999.980000,10000,0.0000001,-9999.920000
0.8,alarm,p1,0.01,0.990000,10000,10,6,0.016000,0.077000,10000,9999.980000,10000,0.0000001,-9999.923000
0.85,alarm,p1,0.01,0.990000,10000,10,6,0.011000,0.071000,10000,9999.980000,10000,0.0000001,-9999.929000
0.9,alarm,p1,0.01,0.990000,10000,10,6,0.011000,0.063000,10000,9999.980000,10000,0.0000001,-9999.937000
0.95,alarm,p1,0.01,0.990000,10000,10,6,0.016000,0.078000,10000,9999.980000,10000,0.0000001,-9999.922000


==> plots/data/threshhold-data/alarm-p1-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,alarm,p1,0.0000001,1.000000,0.02,0.001,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.35,alarm,p1,0.0000001,1.000000,0.02,0.001,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.4,alarm,p1,0.0000001,1.000000,0.04202123546600342,0.022021,1,10000.000000,0.000000,10000,9999.980000,10000,-9999.957979,-10000.000000
0.45,alarm,p1,0.0000001,1.000000,0.2020169448852539,0.182017,2,0.069000,0.080000,10000,9999.980000,10000,-9999.797983,-9999.920000
0.5,alarm,p1,0.0000001,1.000000,0.36201216697692873,0.342012,3,0.074000,0.096000,10000,9999.980000,10000,-9999.637988,-9999.904000
0.55,alarm,p1,0.0000001,1.000000,0.52200794219970703,0.502008,4,0.073000,0.104000,10000,9999.980000,10000,-9999.477992,-9999.896000
0.6,alarm,p1,0.0000001,1.000000,0.68200308084487915,0.662003,4,0.080000,0.115000,10000,9999.980000,10000,-9999.317997,-9999.885000
0.65,alarm,p1,0.0000001,1.000000,0.84199857711791992,0.821999,4,0.071000,0.102000,10000,9999.980000,10000,-9999.158001,-9999.898000
0.7,alarm,p1,0.0000001,1.000000,10000,10,6,0.012000,0.072000,10000,9999.980000,10000,0.0000001,-9999.928000
0.75,alarm,p1,0.0000001,1.000000,10000,10,6,0.010000,0.061000,10000,9999.980000,10000,0.0000001,-9999.939000
0.8,alarm,p1,0.0000001,1.000000,10000,10,6,0.011000,0.068000,10000,9999.980000,10000,0.0000001,-9999.932000
0.85,alarm,p1,0.0000001,1.000000,10000,10,6,0.010000,0.061000,10000,9999.980000,10000,0.0000001,-9999.939000
0.9,alarm,p1,0.0000001,1.000000,10000,10,6,0.013000,0.074000,10000,9999.980000,10000,0.0000001,-9999.926000
0.95,alarm,p1,0.0000001,1.000000,10000,10,6,0.010000,0.066000,10000,9999.980000,10000,0.0000001,-9999.934000


==> plots/data/threshhold-data/alarm-thresh-copy.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.05,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.1,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.15,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.2,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.25,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.3,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.35,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.4,alarm,p1,0.01,0.990000,0.0421484375,0.022148,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.957852,-10000.000000
0.45,alarm,p1,0.01,0.990000,0.2025,0.182500,2,0.027000,0.038000,10000,9999.980000,10000,-9999.797500,-9999.962000
0.5,alarm,p1,0.01,0.990000,0.365625,0.345625,3,0.029000,0.055000,10000,9999.980000,10000,-9999.634375,-9999.945000
0.55,alarm,p1,0.01,0.990000,0.5234375,0.503437,4,0.029000,0.065000,10000,9999.980000,10000,-9999.476563,-9999.935000
0.6,alarm,p1,0.01,0.990000,0.6875,0.667500,4,0.029000,0.066000,10000,9999.980000,10000,-9999.312500,-9999.934000
0.65,alarm,p1,0.01,0.990000,0.84375,0.823750,4,0.027000,0.059000,10000,9999.980000,10000,-9999.156250,-9999.941000
0.7,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.064000,10000,9999.980000,10000,0.0000001,-9999.936000
0.75,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.072000,10000,9999.980000,10000,0.0000001,-9999.928000
0.8,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.069000,10000,9999.980000,10000,0.0000001,-9999.931000
0.85,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.010000,0.061000,10000,9999.980000,10000,0.0000001,-9999.939000
0.9,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.067000,10000,9999.980000,10000,0.0000001,-9999.933000
0.95,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.010000,0.063000,10000,9999.980000,10000,0.0000001,-9999.937000


==> plots/data/threshhold-data/alarm-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.35,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.4,alarm,p1,0.01,0.990000,0.0421484375,0.022148,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.957852,-10000.000000
0.45,alarm,p1,0.01,0.990000,0.2025,0.182500,2,0.027000,0.038000,10000,9999.980000,10000,-9999.797500,-9999.962000
0.5,alarm,p1,0.01,0.990000,0.365625,0.345625,3,0.029000,0.055000,10000,9999.980000,10000,-9999.634375,-9999.945000
0.55,alarm,p1,0.01,0.990000,0.5234375,0.503437,4,0.029000,0.065000,10000,9999.980000,10000,-9999.476563,-9999.935000
0.6,alarm,p1,0.01,0.990000,0.6875,0.667500,4,0.029000,0.066000,10000,9999.980000,10000,-9999.312500,-9999.934000
0.65,alarm,p1,0.01,0.990000,0.84375,0.823750,4,0.027000,0.059000,10000,9999.980000,10000,-9999.156250,-9999.941000
0.7,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.064000,10000,9999.980000,10000,0.0000001,-9999.936000
0.75,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.072000,10000,9999.980000,10000,0.0000001,-9999.928000
0.8,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.069000,10000,9999.980000,10000,0.0000001,-9999.931000
0.85,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.010000,0.061000,10000,9999.980000,10000,0.0000001,-9999.939000
0.9,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.067000,10000,9999.980000,10000,0.0000001,-9999.933000
0.95,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.010000,0.063000,10000,9999.980000,10000,0.0000001,-9999.937000


==> plots/data/threshhold-data/hailfinder-p1-thresh-10-2.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hailfinder,p1,0.01,0.990000,0.1,0.001,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.35,hailfinder,p1,0.01,0.990000,0.1,0.001,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.4,hailfinder,p1,0.01,0.990000,0.150203125,0.050203,1,10000.000000,0.000000,10000,9999.900000,10000,-9999.849797,-10000.000000
0.45,hailfinder,p1,0.01,0.990000,0.496875,0.396875,3,0.047000,0.086000,10000,9999.900000,10000,-9999.503125,-9999.914000
0.5,hailfinder,p1,0.01,0.990000,0.8359375,0.735938,4,0.042000,0.086000,10000,9999.900000,10000,-9999.164062,-9999.914000
0.55,hailfinder,p1,0.01,0.990000,10000,10,6,0.017000,0.095000,10000,9999.900000,10000,0.0000001,-9999.905000
0.6,hailfinder,p1,0.01,0.990000,10000,10,6,0.015000,0.082000,10000,9999.900000,10000,0.0000001,-9999.918000
0.65,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.7,hailfinder,p1,0.01,0.990000,10000,10,6,0.014000,0.084000,10000,9999.900000,10000,0.0000001,-9999.916000
0.75,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.8,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.85,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.080000,10000,9999.900000,10000,0.0000001,-9999.920000
0.9,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.95,hailfinder,p1,0.01,0.990000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000


==> plots/data/threshhold-data/hailfinder-p1-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.001,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.35,hailfinder,p1,0.0000001,1.000000,0.10000000000000001,0.001,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.4,hailfinder,p1,0.0000001,1.000000,0.14996889734268187,0.049969,1,10000.000000,0.000000,10000,9999.900000,10000,-9999.850031,-10000.000000
0.45,hailfinder,p1,0.0000001,1.000000,0.49140354394912722,0.391404,3,0.091000,0.118000,10000,9999.900000,10000,-9999.508596,-9999.882000
0.5,hailfinder,p1,0.0000001,1.000000,0.83283817768096924,0.732838,4,0.087000,0.133000,10000,9999.900000,10000,-9999.167162,-9999.867000
0.55,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.081000,10000,9999.900000,10000,0.0000001,-9999.919000
0.6,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.080000,10000,9999.900000,10000,0.0000001,-9999.920000
0.65,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.017000,0.104000,10000,9999.900000,10000,0.0000001,-9999.896000
0.7,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.014000,0.099000,10000,9999.900000,10000,0.0000001,-9999.901000
0.75,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.8,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.85,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.015000,0.090000,10000,9999.900000,10000,0.0000001,-9999.910000
0.9,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.95,hailfinder,p1,0.0000001,1.000000,10000,10,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000


==> plots/data/threshhold-data/hailfinder-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hailfinder,p1,0.01,0.990000,0.1,0.000000,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.35,hailfinder,p1,0.01,0.990000,0.1,0.000000,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.900000,-10000.000000
0.4,hailfinder,p1,0.01,0.990000,0.150203125,0.050203,0,10000.000000,0.000000,10000,9999.900000,10000,-9999.849797,-10000.000000
0.45,hailfinder,p1,0.01,0.990000,0.496875,0.396875,3,0.033000,0.060000,10000,9999.900000,10000,-9999.503125,-9999.940000
0.5,hailfinder,p1,0.01,0.990000,0.8359375,0.735938,4,0.033000,0.077000,10000,9999.900000,10000,-9999.164062,-9999.923000
0.55,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.6,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.014000,0.092000,10000,9999.900000,10000,0.0000001,-9999.908000
0.65,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.014000,0.080000,10000,9999.900000,10000,0.0000001,-9999.920000
0.7,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.024000,0.096000,10000,9999.900000,10000,0.0000001,-9999.904000
0.75,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.8,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.013000,0.086000,10000,9999.900000,10000,0.0000001,-9999.914000
0.85,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.013000,0.079000,10000,9999.900000,10000,0.0000001,-9999.921000
0.9,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.014000,0.082000,10000,9999.900000,10000,0.0000001,-9999.918000
0.95,hailfinder,p1,0.01,0.990000,10000,9999.900000,6,0.022000,0.127000,10000,9999.900000,10000,0.0000001,-9999.873000


==> plots/data/threshhold-data/hepar2-p1-thresh-10-2.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hepar2,p1,0.01,0.990000,0.3772189,0.001,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.35,hepar2,p1,0.01,0.990000,0.3772189,0.001,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.4,hepar2,p1,0.01,0.990000,0.39100015,0.013781,1,10000.000000,0.000000,10000,9999.622781,10000,-9999.609000,-10000.000000
0.45,hepar2,p1,0.01,0.990000,0.441672025,0.064453,1,0.066000,0.066000,10000,9999.622781,10000,-9999.558328,-9999.934000
0.5,hepar2,p1,0.01,0.990000,0.492453275,0.115234,1,0.067000,0.067000,10000,9999.622781,10000,-9999.507547,-9999.933000
0.55,hepar2,p1,0.01,0.990000,0.54518765,0.167969,2,0.169000,0.232000,10000,9999.622781,10000,-9999.454812,-9999.768000
0.6,hepar2,p1,0.01,0.990000,0.5959689,0.218750,2,0.147000,0.206000,10000,9999.622781,10000,-9999.404031,-9999.794000
0.65,hepar2,p1,0.01,0.990000,0.6510609023,0.273842,3,0.155000,0.274000,10000,9999.622781,10000,-9999.348939,-9999.726000
0.7,hepar2,p1,0.01,0.990000,0.6990338109,0.321815,3,0.209000,0.367000,10000,9999.622781,10000,-9999.300966,-9999.633000
0.75,hepar2,p1,0.01,0.990000,0.7538599922,0.376641,3,0.285000,0.715000,10000,9999.622781,10000,-9999.246140,-9999.285000
0.8,hepar2,p1,0.01,0.990000,0.8086861734,0.431467,3,0.205000,0.355000,10000,9999.622781,10000,-9999.191314,-9999.645000
0.85,hepar2,p1,0.01,0.990000,0.856659082,0.479440,3,0.212000,0.375000,10000,9999.622781,10000,-9999.143341,-9999.625000
0.9,hepar2,p1,0.01,0.990000,0.90625,0.529031,4,0.198000,0.420000,10000,9999.622781,10000,-9999.093750,-9999.580000
0.95,hepar2,p1,0.01,0.990000,0.9609375,0.583719,4,0.194000,0.396000,10000,9999.622781,10000,-9999.039062,-9999.604000


==> plots/data/threshhold-data/hepar2-p1-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.001,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.35,hepar2,p1,0.0000001,1.000000,0.37721890000000002,0.001,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.4,hepar2,p1,0.0000001,1.000000,0.38917655686035157,0.011958,1,10000.000000,0.000000,10000,9999.622781,10000,-9999.610823,-10000.000000
0.45,hepar2,p1,0.0000001,1.000000,0.44077235249176028,0.063553,1,0.084000,0.084000,10000,9999.622781,10000,-9999.559228,-9999.916000
0.5,hepar2,p1,0.0000001,1.000000,0.4923680850614548,0.115149,1,0.064000,0.064000,10000,9999.622781,10000,-9999.507632,-9999.936000
0.55,hepar2,p1,0.0000001,1.000000,0.5439640858520508,0.166745,2,0.418000,0.485000,10000,9999.622781,10000,-9999.456036,-9999.515000
0.6,hepar2,p1,0.0000001,1.000000,0.5955596247066498,0.218341,2,0.405000,0.464000,10000,9999.622781,10000,-9999.404440,-9999.536000
0.65,hepar2,p1,0.0000001,1.000000,0.6471553756022751,0.269936,3,0.414000,0.530000,10000,9999.622781,10000,-9999.352845,-9999.470000
0.7,hepar2,p1,0.0000001,1.000000,0.6987511510865807,0.321532,3,0.419000,0.541000,10000,9999.622781,10000,-9999.301249,-9999.459000
0.75,hepar2,p1,0.0000001,1.000000,0.75034692657088642,0.373128,3,0.427000,0.546000,10000,9999.622781,10000,-9999.249653,-9999.454000
0.8,hepar2,p1,0.0000001,1.000000,0.8019533684646607,0.424734,3,0.417000,0.536000,10000,9999.622781,10000,-9999.198047,-9999.464000
0.85,hepar2,p1,0.0000001,1.000000,0.85353842525317669,0.476320,3,0.412000,0.528000,10000,9999.622781,10000,-9999.146461,-9999.472000
0.9,hepar2,p1,0.0000001,1.000000,0.90513420104980469,0.527915,4,0.423000,0.623000,10000,9999.622781,10000,-9999.094866,-9999.377000
0.95,hepar2,p1,0.0000001,1.000000,0.95673000812530518,0.579511,4,0.434000,0.645000,10000,9999.622781,10000,-9999.043270,-9999.355000


==> plots/data/threshhold-data/hepar2-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.35,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.4,hepar2,p1,0.01,0.990000,0.39100015,0.013781,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.609000,-10000.000000
0.45,hepar2,p1,0.01,0.990000,0.441672025,0.064453,1,0.063000,0.063000,10000,9999.622781,10000,-9999.558328,-9999.937000
0.5,hepar2,p1,0.01,0.990000,0.492453275,0.115234,1,0.080000,0.080000,10000,9999.622781,10000,-9999.507547,-9999.920000
0.55,hepar2,p1,0.01,0.990000,0.54518765,0.167969,2,0.152000,0.212000,10000,9999.622781,10000,-9999.454812,-9999.788000
0.6,hepar2,p1,0.01,0.990000,0.5959689,0.218750,2,0.204000,0.278000,10000,9999.622781,10000,-9999.404031,-9999.722000
0.65,hepar2,p1,0.01,0.990000,0.6510609023,0.273842,3,0.151000,0.272000,10000,9999.622781,10000,-9999.348939,-9999.728000
0.7,hepar2,p1,0.01,0.990000,0.6990338109,0.321815,3,0.160000,0.282000,10000,9999.622781,10000,-9999.300966,-9999.718000
0.75,hepar2,p1,0.01,0.990000,0.7538599922,0.376641,3,0.198000,0.359000,10000,9999.622781,10000,-9999.246140,-9999.641000
0.8,hepar2,p1,0.01,0.990000,0.8086861734,0.431467,3,0.180000,0.323000,10000,9999.622781,10000,-9999.191314,-9999.677000
0.85,hepar2,p1,0.01,0.990000,0.856659082,0.479440,3,0.171000,0.298000,10000,9999.622781,10000,-9999.143341,-9999.702000
0.9,hepar2,p1,0.01,0.990000,0.90625,0.529031,4,0.155000,0.335000,10000,9999.622781,10000,-9999.093750,-9999.665000
0.95,hepar2,p1,0.01,0.990000,0.9609375,0.583719,4,0.155000,0.328000,10000,9999.622781,10000,-9999.039062,-9999.672000


==> plots/data/threshhold-data/sachs-p1-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
0.3,sachs,p1,0.0000001,1.000000,0.55082326000000004,0.000000,0,10000.000000,0.000000,0.9755397345978837,0.424716,0.023699283599853516,0.424716,-0.023699,0.424717,0.424717
0.35,sachs,p1,0.0000001,1.000000,0.55082326000000004,0.000000,0,10000.000000,0.000000,0.9755397345978837,0.424716,0.023699283599853516,0.424716,-0.023699,0.424717,0.424717
0.4,sachs,p1,0.0000001,1.000000,0.55082326000000004,0.000000,0,10000.000000,0.000000,0.9755397345978837,0.424716,0.023699283599853516,0.424716,-0.023699,0.424717,0.424717
0.45,sachs,p1,0.0000001,1.000000,0.55082326000000004,0.000000,0,10000.000000,0.000000,0.9755397345978837,0.424716,0.023699283599853516,0.424716,-0.023699,0.424717,0.424717
0.5,sachs,p1,0.0000001,1.000000,0.55082326000000004,0.000000,0,10000.000000,0.000000,0.9755397345978837,0.424716,0.023699283599853516,0.424716,-0.023699,0.424717,0.424717
0.55,sachs,p1,0.0000001,1.000000,0.63799280290866855,0.087170,1,0.003000,0.003000,0.9755397345978837,0.424716,0.023699283599853516,0.337547,-0.020699,0.424717,0.337547
0.6,sachs,p1,0.0000001,1.000000,0.75050841634536747,0.199685,2,0.021000,0.024000,0.9755397345978837,0.424716,0.023699283599853516,0.225031,0.000301,0.424717,0.225032
0.65,sachs,p1,0.0000001,1.000000,0.86302408066655634,0.312201,3,0.015000,0.019000,0.9755397345978837,0.424716,0.023699283599853516,0.112516,-0.004699,0.424717,0.112516
0.7,sachs,p1,0.0000001,1.000000,0.97553965070611237,0.424716,3,0.021000,0.025000,0.9755397345978837,0.424716,0.023699283599853516,0.000000,0.001301,0.424717,0.000000
0.75,sachs,p1,0.0000001,1.000000,10000,10,6,0.001000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,9999.024460,-0.012699,0.424717,9999.024460
0.8,sachs,p1,0.0000001,1.000000,10000,10,6,0.002000,0.011000,0.9755397345978837,0.424716,0.023699283599853516,9999.024460,-0.012699,0.424717,9999.024460
0.85,sachs,p1,0.0000001,1.000000,10000,10,6,0.002000,0.012000,0.9755397345978837,0.424716,0.023699283599853516,9999.024460,-0.011699,0.424717,9999.024460
0.9,sachs,p1,0.0000001,1.000000,10000,10,6,0.002000,0.013000,0.9755397345978837,0.424716,0.023699283599853516,9999.024460,-0.010699,0.424717,9999.024460
0.95,sachs,p1,0.0000001,1.000000,10000,10,6,0.002000,0.012000,0.9755397345978837,0.424716,0.023699283599853516,9999.024460,-0.011699,0.424717,9999.024460


==> plots/data/threshhold-data/threshhold-experiments-results.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.05,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.1,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.15,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.2,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.25,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.3,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.35,hepar2,p1,0.01,0.990000,0.3772189,0.000000,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.622781,-10000.000000
0.4,hepar2,p1,0.01,0.990000,0.39100015,0.013781,0,10000.000000,0.000000,10000,9999.622781,10000,-9999.609000,-10000.000000
0.45,hepar2,p1,0.01,0.990000,0.441672025,0.064453,1,0.063000,0.063000,10000,9999.622781,10000,-9999.558328,-9999.937000
0.5,hepar2,p1,0.01,0.990000,0.492453275,0.115234,1,0.080000,0.080000,10000,9999.622781,10000,-9999.507547,-9999.920000
0.55,hepar2,p1,0.01,0.990000,0.54518765,0.167969,2,0.152000,0.212000,10000,9999.622781,10000,-9999.454812,-9999.788000
0.6,hepar2,p1,0.01,0.990000,0.5959689,0.218750,2,0.204000,0.278000,10000,9999.622781,10000,-9999.404031,-9999.722000
0.65,hepar2,p1,0.01,0.990000,0.6510609023,0.273842,3,0.151000,0.272000,10000,9999.622781,10000,-9999.348939,-9999.728000
0.7,hepar2,p1,0.01,0.990000,0.6990338109,0.321815,3,0.160000,0.282000,10000,9999.622781,10000,-9999.300966,-9999.718000
0.75,hepar2,p1,0.01,0.990000,0.7538599922,0.376641,3,0.198000,0.359000,10000,9999.622781,10000,-9999.246140,-9999.641000
0.8,hepar2,p1,0.01,0.990000,0.8086861734,0.431467,3,0.180000,0.323000,10000,9999.622781,10000,-9999.191314,-9999.677000
0.85,hepar2,p1,0.01,0.990000,0.856659082,0.479440,3,0.171000,0.298000,10000,9999.622781,10000,-9999.143341,-9999.702000
0.9,hepar2,p1,0.01,0.990000,0.90625,0.529031,4,0.155000,0.335000,10000,9999.622781,10000,-9999.093750,-9999.665000
0.95,hepar2,p1,0.01,0.990000,10000,9999.622781,10000,10000.000000,0.000000,10000,9999.622781,10000,0.0000001,-10000.000000
0.05,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.1,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.15,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.2,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.25,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.027000,10000,9999.010000,10000,0.0000001,-9999.973000
0.3,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.35,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.4,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.45,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.5,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.55,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000
0.6,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.65,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.7,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.75,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.8,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.034000,10000,9999.010000,10000,0.0000001,-9999.966000
0.85,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.9,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.008000,0.048000,10000,9999.010000,10000,0.0000001,-9999.952000
0.95,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.05,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.1,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.15,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.2,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.25,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.3,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.35,alarm,p1,0.01,0.990000,0.02,0.000000,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.980000,-10000.000000
0.4,alarm,p1,0.01,0.990000,0.0421484375,0.022148,0,10000.000000,0.000000,10000,9999.980000,10000,-9999.957852,-10000.000000
0.45,alarm,p1,0.01,0.990000,0.2025,0.182500,2,0.027000,0.038000,10000,9999.980000,10000,-9999.797500,-9999.962000
0.5,alarm,p1,0.01,0.990000,0.365625,0.345625,3,0.029000,0.055000,10000,9999.980000,10000,-9999.634375,-9999.945000
0.55,alarm,p1,0.01,0.990000,0.5234375,0.503437,4,0.029000,0.065000,10000,9999.980000,10000,-9999.476563,-9999.935000
0.6,alarm,p1,0.01,0.990000,0.6875,0.667500,4,0.029000,0.066000,10000,9999.980000,10000,-9999.312500,-9999.934000
0.65,alarm,p1,0.01,0.990000,0.84375,0.823750,4,0.027000,0.059000,10000,9999.980000,10000,-9999.156250,-9999.941000
0.7,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.064000,10000,9999.980000,10000,0.0000001,-9999.936000
0.75,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.072000,10000,9999.980000,10000,0.0000001,-9999.928000
0.8,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.012000,0.069000,10000,9999.980000,10000,0.0000001,-9999.931000
0.85,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.010000,0.061000,10000,9999.980000,10000,0.0000001,-9999.939000
0.9,alarm,p1,0.01,0.990000,10000,9999.980000,6,0.011000,0.067000,10000,9999.980000,10000,0.0000001,-9999.933000
0.95,alarm,p1,0.01,0.990000,10000,9999.980000,10000,10000.000000,0.000000,10000,9999.980000,10000,0.0000001,-10000.000000


==> plots/data/threshhold-data/win95pts-p1-thresh-10-2.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.3,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.35,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000
0.4,win95pts,p1,0.01,0.990000,10000,10,6,0.005000,0.032000,10000,9999.010000,10000,0.0000001,-9999.968000
0.45,win95pts,p1,0.01,0.990000,10000,10,6,0.007000,0.035000,10000,9999.010000,10000,0.0000001,-9999.965000
0.5,win95pts,p1,0.01,0.990000,10000,10,6,0.007000,0.034000,10000,9999.010000,10000,0.0000001,-9999.966000
0.55,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.6,win95pts,p1,0.01,0.990000,10000,10,6,0.005000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.65,win95pts,p1,0.01,0.990000,10000,10,6,0.005000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.7,win95pts,p1,0.01,0.990000,10000,10,6,0.005000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000
0.75,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.8,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.85,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.9,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.95,win95pts,p1,0.01,0.990000,10000,10,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000


==> plots/data/threshhold-data/win95pts-p1-thresh-10-7.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
0.3,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.35,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.4,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.45,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.5,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.55,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.6,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.65,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.7,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.75,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.8,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.85,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.9,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373
0.95,win95pts,p1,0.0000001,1.000000,0.98999999999999999,0.000000,0,10000.000000,0.000000,0.27462659133503137,0.715373,0.0221099853515625,0.715373,-0.022110,0.715373,0.715373


==> plots/data/threshhold-data/win95pts-p1-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff,samiamEC,stormsamiamdiff
0.3,win95pts,p1,0.0000001,1.000000,0.7131571310758591,0.276843,3,0.016000,0.036000,0.27462659133503137,0.715373,0.0221099853515625,0.438531,0.013890,0.715373,0.438530
0.35,win95pts,p1,0.0000001,1.000000,0.65834081649780274,0.331659,3,0.017000,0.021000,0.27462659133503137,0.715373,0.0221099853515625,0.383714,-0.001110,0.715373,0.383714
0.4,win95pts,p1,0.0000001,1.000000,0.60352404594421383,0.386476,3,0.026000,0.031000,0.27462659133503137,0.715373,0.0221099853515625,0.328897,0.008890,0.715373,0.328897
0.45,win95pts,p1,0.0000001,1.000000,0.54870818734169002,0.441292,3,0.029000,0.033000,0.27462659133503137,0.715373,0.0221099853515625,0.274082,0.010890,0.715373,0.274081
0.5,win95pts,p1,0.0000001,1.000000,0.49389187276363372,0.496108,3,0.018000,0.028000,0.27462659133503137,0.715373,0.0221099853515625,0.219265,0.005890,0.715373,0.219265
0.55,win95pts,p1,0.0000001,1.000000,0.4390755295753479,0.550924,4,0.014000,0.019000,0.27462659133503137,0.715373,0.0221099853515625,0.164449,-0.003110,0.715373,0.164449
0.6,win95pts,p1,0.0000001,1.000000,0.38425922393798828,0.605741,4,0.020000,0.028000,0.27462659133503137,0.715373,0.0221099853515625,0.109633,0.005890,0.715373,0.109632
0.65,win95pts,p1,0.0000001,1.000000,0.32944285869598389,0.660557,4,0.023000,0.035000,0.27462659133503137,0.715373,0.0221099853515625,0.054816,0.012890,0.715373,0.054816
0.7,win95pts,p1,0.0000001,1.000000,0.27462649345397949,0.715374,4,0.021000,0.027000,0.27462659133503137,0.715373,0.0221099853515625,0.000000,0.004890,0.715373,0.000001
0.75,win95pts,p1,0.0000001,1.000000,0.21981024742126465,0.770190,4,0.013000,0.018000,0.27462659133503137,0.715373,0.0221099853515625,0.054816,-0.004110,0.715373,0.054817
0.8,win95pts,p1,0.0000001,1.000000,0.16499394178390503,0.825006,4,0.015000,0.021000,0.27462659133503137,0.715373,0.0221099853515625,0.109633,-0.001110,0.715373,0.109633
0.85,win95pts,p1,0.0000001,1.000000,0.11017757654190063,0.879822,4,0.013000,0.017000,0.27462659133503137,0.715373,0.0221099853515625,0.164449,-0.005110,0.715373,0.164449
0.9,win95pts,p1,0.0000001,1.000000,0.055360794067382812,0.934639,4,0.016000,0.020000,0.27462659133503137,0.715373,0.0221099853515625,0.219266,-0.002110,0.715373,0.219266
0.95,win95pts,p1,0.0000001,1.000000,0.00054496526718139648,0.989455,4,0.012000,0.016000,0.27462659133503137,0.715373,0.0221099853515625,0.274082,-0.006110,0.715373,0.274082


==> plots/data/threshhold-data/win95pts-thresh-copy.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.05,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.1,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.15,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.2,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.25,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.027000,10000,9999.010000,10000,0.0000001,-9999.973000
0.3,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.35,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.4,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.45,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.5,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.55,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000
0.6,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.65,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.7,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.75,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.8,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.034000,10000,9999.010000,10000,0.0000001,-9999.966000
0.85,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.9,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.008000,0.048000,10000,9999.010000,10000,0.0000001,-9999.952000
0.95,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000


==> plots/data/threshhold-data/win95pts-thresh.csv <==
thresshold,networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
0.05,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.1,win95pts,p1,0.01,0.990000,10000,9999.010000,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000
0.15,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.2,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.25,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.027000,10000,9999.010000,10000,0.0000001,-9999.973000
0.3,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.35,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.4,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.45,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.5,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.55,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000
0.6,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.028000,10000,9999.010000,10000,0.0000001,-9999.972000
0.65,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.7,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.029000,10000,9999.010000,10000,0.0000001,-9999.971000
0.75,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.025000,10000,9999.010000,10000,0.0000001,-9999.975000
0.8,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.034000,10000,9999.010000,10000,0.0000001,-9999.966000
0.85,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.004000,0.026000,10000,9999.010000,10000,0.0000001,-9999.974000
0.9,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.008000,0.048000,10000,9999.010000,10000,0.0000001,-9999.952000
0.95,win95pts,p1,0.01,0.990000,10000,9999.010000,6,0.005000,0.030000,10000,9999.010000,10000,0.0000001,-9999.970000


==> plots/data/win95pts-copy.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff

win95pts,p1,0.10,0.900000,0.240625,0.749375,4,0.002000,0.006000,0.27462659133503137,0.715373,0.0221099853515625,0.034002,-0.016110

win95pts,p1,0.01,0.990000,0.272265625,0.717734,4,0.004000,0.008000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.014110

win95pts,p1,0.001,0.999000,0.272265625,0.717734,4,0.006000,0.010000,0.27462659133503137,0.715373,0.0221099853515625,0.002361,-0.012110

win95pts,p1,0.0001,0.999900,0.2745397949,0.715460,4,0.007000,0.011000,0.27462659133503137,0.715373,0.0221099853515625,0.000087,-0.011110

win95pts,p1,0.00001,0.999990,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110

win95pts,p1,0.000001,0.999999,0.2746263123,0.715374,4,0.009000,0.013000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.009110

win95pts,p1,0.0000001,1.000000,0.2746265537,0.715373,4,0.012000,0.016000,0.27462659133503137,0.715373,0.0221099853515625,0.0000001,-0.006110

win95pts,p1,0.00000001,1.000000,0.2746263123,0.715374,4,0.013000,0.017000,0.27462659133503137,0.715373,0.0221099853515625,0.000001,-0.005110

win95pts,p1,0.000000001,1.000000,0.2746265778,0.715373,4,0.015000,0.019000,0.27462659133503137,0.715373,0.0221099853515625,0.0000001,-0.003110

win95pts,p1,0.0000000001,1.000000,0.2746265913,0.715373,4,0.015000,0.019000,0.27462659133503137,0.715373,0.0221099853515625,0.0000001,-0.003110

win95pts,p1,0.00000000001,1.000000,0.2746265913,0.715373,4,0.017000,0.021000,0.27462659133503137,0.715373,0.0221099853515625,0.0000001,-0.001110



==> plots/data/win95pts-feasibility.csv <==
networkname,networkinstance,realparamnum,threshhold,gdtime,psotime,qcqptime,scatterclass
win95pts,1,1,0.999800,0.000,0.35820698738098145,0.009468,win95pts
win95pts,2,2,0.999600,0.000,0.36606907844543457,0.009164,win95pts
win95pts,4,4,0.998000,0.001,0.3879249095916748,0.390912,win95pts
win95pts,8,8,0.997500,0.009,0.5205700397491455,0.371459,win95pts
win95pts,16,0,0.973000,10000,10000,0.953017,win95pts
win95pts,32,32,0.972100,0.412,5.261896848678589,7.341285,win95pts
win95pts,64,64,0.900000,0.871,6.232990980148315,12.369048,win95pts
win95pts,128,128,0.100000,3.689,10000,10000.000000,win95pts
win95pts,256,256,0.050000,5.656,78.02035021781921,10000.000000,win95pts
win95pts,512,326,0.020000,6.282,10000,10000.000000,win95pts


==> plots/data/win95pts-p1-coverage.csv <==
networkname,networkinstance,refinementFactor,coverageFactor,storminstantiation,stormECDistance,stormiteration,stormLastPLAtime,stormtotaltuningime,p1bayesserverinstantiation,p1bayesserverECDistance,p1bayesservertuningtime,stormbayesserverdistancediff,stormbayesservertimediff
win95pts,p1,0.10,0.900000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.01,0.990000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.001,0.999000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.0001,0.999900,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.00001,0.999990,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.000001,0.999999,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.0000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.00000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.0000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000

win95pts,p1,0.00000000001,1.000000,10000,10,10000,10000.000000,0.000000,10000,9999.010000,10000,0.0000001,-10000.000000


